Fast Low-Rank Matrix Estimation without the Condition Number

In this paper, we study the general problem of optimizing a convex function $F(L)$ over the set of $p \times p$ matrices, subject to rank constraints on $L$. However, existing first-order methods for solving such problems either are too slow to converge, or require multiple invocations of singular value decompositions. On the other hand, factorization-based non-convex algorithms, while being much faster, require stringent assumptions on the \emph{condition number} of the optimum. In this paper, we provide a novel algorithmic framework that achieves the best of both worlds: asymptotically as fast as factorization methods, while requiring no dependency on the condition number. We instantiate our general framework for three important matrix estimation problems that impact several practical applications; (i) a \emph{nonlinear} variant of affine rank minimization, (ii) logistic PCA, and (iii) precision matrix estimation in probabilistic graphical model learning. We then derive explicit bounds on the sample complexity as well as the running time of our approach, and show that it achieves the best possible bounds for both cases. We also provide an extensive range of experimental results, and demonstrate that our algorithm provides a very attractive tradeoff between estimation accuracy and running time.

==> ConNum.txt <==
   1.4366685830739176e+00   9.7665239733935714e+00   9.7549625504099051e+00   9.7549617161505520e+00   9.7502718386713241e+00   9.7502843714103840e+00   9.7508736793713542e+00
   4.6041507459842048e+00   9.4724586323368367e+00   9.4293694645119963e+00   9.4291871009896209e+00   9.4200615249619410e+00   9.4202888946679160e+00   9.4229181047828181e+00
   1.9066685738741775e+01   9.0884469568535557e+00   8.7213335549964448e+00   8.7140135752296537e+00   8.7063074271945240e+00   8.7075874003289631e+00   8.7120145865071699e+00
   7.7291975755079577e+01   8.3449919325287123e+00   7.8025192789397924e+00   7.7335424042475740e+00   7.8829888470067537e+00   7.8770702407652875e+00   7.8389831424243850e+00
   2.9435630075019145e+02   7.5815698417762523e+00   6.9434361197583012e+00   6.6453142815861481e+00   6.3880589535219858e+00   6.3301891013620093e+00   6.4559683314121159e+00
   1.1741156171751088e+03   6.8259151058963186e+00   6.2213081852251051e+00   5.8301112157668911e+00   5.4717825419081088e+00   5.4856672102025072e+00   5.6407368226564847e+00


==> MultiRank.txt <==
   5.0000000000000000e+00   9.7534826442077023e+00   9.7621058422135256e+00   9.7621058422135043e+00   9.7482852958310371e+00
   1.0000000000000000e+01   9.6386954351303444e+00   9.6455571035110310e+00   9.6455897164131805e+00   9.6453049870310554e+00
   1.5000000000000000e+01   9.4988320880490225e+00   9.5330556422192281e+00   9.5333046424233832e+00   9.5001630586849721e+00
   2.0000000000000000e+01   9.3692543435960136e+00   9.3707959088278585e+00   9.3706913000009173e+00   9.3702820301041321e+00
   2.5000000000000000e+01   9.3258444546519268e+00   9.3171395327414945e+00   9.3169251142275034e+00   9.3282451139804206e+00
   3.0000000000000000e+01   9.2034721422516483e+00   9.2050768335301054e+00   9.2059347445065178e+00   9.1812634008701632e+00


==> ReErrp100.txt <==
   2.5000000000000000e+01   1.4311095399689402e+00   9.6675851875252228e-01   9.6699903780881158e-01   2.6481153640993722e+00   2.8911539408593017e+00
   5.0000000000000000e+01   1.0348123203369213e+00   8.5864940640529530e-01   8.6065927095813000e-01   1.8234205073173995e+00   1.8642122497051781e+00
   1.0000000000000000e+02   6.8013209103190486e-01   6.1085644242574344e-01   6.3340840005778765e-01   1.1101052963373290e+00   1.2332842443330641e+00
   2.0000000000000000e+02   4.4827174269984071e-01   4.2558904792625318e-01   4.2245439616091252e-01   7.7285330626726689e-01   8.3692484998153882e-01
   4.0000000000000000e+02   2.9142181715096699e-01   3.3718666546545106e-01   3.3717421733173775e-01   5.1927832856203471e-01   5.5324615588203407e-01


==> ReErrp1000.txt <==
   2.5000000000000000e+01   1.6185829098593429e+00   9.8820429989746150e-01   9.8943008391988685e-01   2.4564866603321631e+00
   5.0000000000000000e+01   1.1558563051000239e+00   8.6104509792522721e-01   8.7223423180816850e-01   1.5178338236474287e+00
   1.0000000000000000e+02   7.4570112727790783e-01   6.3826983502983325e-01   6.5918517572474189e-01   9.4046899001717321e-01
   2.0000000000000000e+02   4.6894884692444572e-01   4.3117895299126446e-01   4.3940523800564152e-01   5.8748806955317068e-01
   4.0000000000000000e+02   3.1446172052746740e-01   3.0199133368372272e-01   3.0201304043731725e-01   3.9214073325540783e-01


==> RunTIme_Bad.txt <==
   3.7530092434999995e-01   1.3448581274054087e+01   2.7813634230000001e-01   1.2940707872564404e+01   1.7839203334999998e-01   1.2940656010997982e+01   3.2240805650000010e-02   1.2091954590752181e+01
   3.8640474139999997e-01   1.3448224511360589e+01   5.4564219790000001e-01   1.2672255308315600e+01   3.2871827050000002e-01   1.2672211094605537e+01   6.4779158900000008e-02   1.2021088324728778e+01
   3.9699576404999998e-01   1.3447536926887185e+01   8.1442132880000007e-01   1.2514739669406316e+01   4.7739802200000003e-01   1.2514683976695357e+01   9.6995070650000015e-02   1.1998536810468833e+01
   4.0773496184999997e-01   1.3446207294037309e+01   1.0935140953000002e+00   1.2411668074318010e+01   6.2845964295000001e-01   1.2411596192635900e+01   1.2897430690000000e-01   1.1985172091904348e+01
   4.1869653674999996e-01   1.3443634219883085e+01   1.3821554383000003e+00   1.2338908014689162e+01   7.7690127109999996e-01   1.2338820816280885e+01   1.6104292865000000e-01   1.1976693942409005e+01
   4.2945080869999996e-01   1.3438659673839844e+01   1.6502163512500003e+00   1.2284709099079604e+01   9.2665866315000001e-01   1.2284609225662825e+01   1.9338288835000000e-01   1.1967298058163310e+01
   4.4001120384999998e-01   1.3429071162665227e+01   1.9097266223000005e+00   1.2242705082211257e+01   1.0755866822000000e+00   1.2242595510196224e+01   2.2548833990000000e-01   1.1959583544830682e+01
   4.5052132384999999e-01   1.3410708725690750e+01   2.1689632218000003e+00   1.2209152908210385e+01   1.2256134834500001e+00   1.2209036426880127e+01   2.5826367379999998e-01   1.1954728970705332e+01
   4.6131971849999998e-01   1.3376007312859906e+01   2.4287953947000003e+00   1.2181707388352622e+01   1.3742158976000001e+00   1.2181586433087228e+01   2.9038825525000000e-01   1.1951242827390999e+01
   4.7198017334999998e-01   1.3312184497257370e+01   2.6872874150500001e+00   1.2158823069998176e+01   1.5244957871000000e+00   1.2158699695034773e+01   3.2275891494999998e-01   1.1945362358927747e+01
   4.8376348584999995e-01   1.3201223822260678e+01   2.9466139176000001e+00   1.2139439011065656e+01   1.6729833584000000e+00   1.2139314914858444e+01   3.5490196234999999e-01   1.1943456907867333e+01
   4.9627991519999998e-01   1.3029376409889881e+01   3.2111951374000003e+00   1.2122801925438377e+01   1.8239974515999999e+00   1.2122678492586633e+01   3.8748041249999998e-01   1.1938600828063954e+01
   5.0858378944999993e-01   1.2815187226242626e+01   3.4698163432000002e+00   1.2108361678626535e+01   1.9723858649999999e+00   1.2108240023605985e+01   4.1938781484999998e-01   1.1936077629644585e+01
   5.2101785694999991e-01   1.2621520374087071e+01   3.7273167870500004e+00   1.2095706785020390e+01   2.1222402778000000e+00   1.2095587792170210e+01   4.5237250535000001e-01   1.1934915498259667e+01
   5.3361073409999993e-01   1.2493805243678864e+01   3.9905812571000006e+00   1.2084523091968299e+01   2.2704888875000000e+00   1.2084407450203070e+01   4.8521224380000000e-01   1.1931921540779953e+01
   5.4638018394999988e-01   1.2423137880023615e+01   4.2537906263500007e+00   1.2074566459027015e+01   2.4194497078000001e+00   1.2074454691413486e+01   5.1738292509999995e-01   1.1928909344816599e+01
   5.5865325264999988e-01   1.2384324177168963e+01   4.5094315203500006e+00   1.2065644185190681e+01   2.5674345638500000e+00   1.2065536674118134e+01   5.4931432115000001e-01   1.1926646324353381e+01
   5.7156447239999986e-01   1.2360743117843954e+01   4.7655054439000004e+00   1.2057602073656451e+01   2.7162272439500001e+00   1.2057499082426919e+01   5.8174885170000001e-01   1.1924885813555509e+01
   5.8376162709999990e-01   1.2344693838294820e+01   5.0216177386000007e+00   1.2050315228445729e+01   2.8638150048500002e+00   1.2050216920003093e+01   6.1404829579999998e-01   1.1924029464284484e+01
   5.9639067844999993e-01   1.2332854316617032e+01   5.2772305898000003e+00   1.2043681380809332e+01   3.0136398866000000e+00   1.2043587834156082e+01   6.4735844730000003e-01   1.1922124672494563e+01
   6.0891808574999995e-01   1.2323650834480574e+01   5.5324459078000006e+00   1.2037615967276075e+01   3.1609500829499999e+00   1.2037527191961667e+01   6.7969003589999999e-01   1.1920932834141269e+01
   6.2166188810000000e-01   1.2316231331919909e+01   5.7874361050000003e+00   1.2032048443821546e+01   3.3092498942499997e+00   1.2031964392755796e+01   7.1228561945000002e-01   1.1920735081584839e+01
   6.3421183064999997e-01   1.2310083479670247e+01   6.0458591137000006e+00   1.2026919487424848e+01   3.4563448471499996e+00   1.2026840068180878e+01   7.4522039400000006e-01   1.1918435288507421e+01
   6.4695505470000003e-01   1.2304876302852692e+01   6.3020854133500004e+00   1.2022178844621058e+01   3.6055579856499995e+00   1.2022103929340810e+01   7.7766747535000003e-01   1.1918077919721837e+01
   6.5951080395000006e-01   1.2300384765313702e+01   6.5559911820000005e+00   1.2017783658479814e+01   3.7505246174499995e+00   1.2017713092471942e+01   8.0996303440000006e-01   1.1916289539358386e+01
   6.7200051045000009e-01   1.2296449733777333e+01   6.8125038951500008e+00   1.2013697153947271e+01   3.8980349241499996e+00   1.2013630763062075e+01   8.4274197275000007e-01   1.1915450655551327e+01
   6.8494034180000007e-01   1.2292955038284578e+01   7.0673789122000006e+00   1.2009887594809491e+01   4.0430787668999999e+00   1.2009825191680051e+01   8.7488200740000011e-01   1.1914118657873608e+01
   6.9831836180000006e-01   1.2289813568438797e+01   7.3248483380500007e+00   1.2006327448783647e+01   4.1900412109999996e+00   1.2006268838029637e+01   9.0669278745000015e-01   1.1913560075264980e+01
   7.1072227265000010e-01   1.2286958462320165e+01   7.5871688815000011e+00   1.2002992713697266e+01   4.3348913353000000e+00   1.2002937696194387e+01   9.3909191420000016e-01   1.1915201613109849e+01
   7.2342342305000007e-01   1.2284337312964857e+01   7.8493671303000010e+00   1.1999862369515585e+01   4.4807189558000005e+00   1.1999810745836793e+01   9.7389867585000012e-01   1.1912197426909396e+01
   7.3595442970000002e-01   1.2281908238443906e+01   8.1137354494000018e+00   1.1996917929542727e+01   4.6292449960000006e+00   1.1996869502677066e+01   1.0067464756000002e+00   1.1910778137989029e+01
   7.4867957095000004e-01   1.2279637143950952e+01   8.3776719545500011e+00   1.1994143070410871e+01   4.7741311521000007e+00   1.1994097647861814e+01   1.0395747382500002e+00   1.1910678506156371e+01
   7.6138462220000003e-01   1.2277495769430978e+01   8.6389351850000011e+00   1.1991523325137038e+01   4.9184925521500009e+00   1.1991480720495755e+01   1.0727275560500003e+00   1.1909276862489721e+01
   7.7415066254999998e-01   1.2275460268236600e+01   8.8980641012000010e+00   1.1989045827022434e+01   5.0667181361500013e+00   1.1989005861102957e+01   1.1053984156000003e+00   1.1909117860873815e+01
   7.8684344834999997e-01   1.2273510152693886e+01   9.1571447879500010e+00   1.1986699094812053e+01   5.2083101667000014e+00   1.1986661596426002e+01   1.1377997573000003e+00   1.1908778785591785e+01
   7.9975041945000003e-01   1.2271627498040655e+01   9.4121866989000011e+00   1.1984472851547769e+01   5.3496813631500011e+00   1.1984437657986648e+01   1.1703969827500003e+00   1.1907490648971034e+01
   8.1236773665000006e-01   1.2269796331385598e+01   9.6668612371500018e+00   1.1982357871097815e+01   5.4897117742000008e+00   1.1982324828381428e+01   1.2034331463500003e+00   1.1907430929229680e+01
   8.2490208025000000e-01   1.2268002155192081e+01   9.9200209274500022e+00   1.1980345847546086e+01   5.6332984513500008e+00   1.1980314810486821e+01   1.2360129790500003e+00   1.1906276702195232e+01
   8.3742763794999997e-01   1.2266231569982503e+01   1.0174161380300003e+01   1.1978429283561752e+01   5.7721963544000010e+00   1.1978400115686419e+01   1.2685943211000004e+00   1.1905913262252442e+01
   8.5007860044999994e-01   1.2264471971273247e+01   1.0429918911900003e+01   1.1976601394605801e+01   5.9125851317500011e+00   1.1976573967969577e+01   1.3009420100500004e+00   1.1905302021804411e+01
   8.6254417879999989e-01   1.2262711302895223e+01   1.0683039738350004e+01   1.1974856026413528e+01   6.0520024957000009e+00   1.1974830221334310e+01   1.3331402434000004e+00   1.1904378344827625e+01
   8.7525511674999990e-01   1.2260937853905496e+01   1.0940306804650005e+01   1.1973187583655278e+01   6.1889821784000008e+00   1.1973163288391444e+01   1.3654581099500003e+00   1.1904155923009576e+01
   8.8798083199999989e-01   1.2259140089941665e+01   1.1198324580900005e+01   1.1971590968048742e+01   6.3265734164000005e+00   1.1971568078438732e+01   1.3973559039000003e+00   1.1904054391712016e+01
   9.0104178284999992e-01   1.2257306512564835e+01   1.1452234254400006e+01   1.1970061524494621e+01   6.4636264472500002e+00   1.1970039943573012e+01   1.4299431720000002e+00   1.1903101403736049e+01
   9.1394644689999993e-01   1.2255425542179296e+01   1.1704897646500006e+01   1.1968594994049116e+01   6.5979317076999999e+00   1.1968574631650684e+01   1.4623340173000001e+00   1.1902405787423612e+01
   9.2682944549999990e-01   1.2253485421709208e+01   1.1957512923200007e+01   1.1967187472743177e+01   6.7354427882000003e+00   1.1967168245103842e+01   1.4953624177500000e+00   1.1901924741331527e+01
   9.3966319724999992e-01   1.2251474139490249e+01   1.2210213236350006e+01   1.1965835375418980e+01   6.8699215039000006e+00   1.1965817204780473e+01   1.5276448412500001e+00   1.1901798229504758e+01
   9.5254940979999991e-01   1.2249379370886835e+01   1.2462554115450006e+01   1.1964535403886005e+01   7.0039582240000007e+00   1.1964518218109285e+01   1.5600922641500001e+00   1.1902234777334353e+01
   9.6565323094999989e-01   1.2247188439029635e+01   1.2716730239200006e+01   1.1963284518807663e+01   7.1361199801000010e+00   1.1963268250998819e+01   1.5926272568500002e+00   1.1901052134011072e+01
   9.7850094794999987e-01   1.2244888295813920e+01   1.2975457569700005e+01   1.1962079914819475e+01   7.2718943739500013e+00   1.1962064502970708e+01   1.6256266236000001e+00   1.1900957435748611e+01


==> RunTIme_well.txt <==
   3.8631101325000000e-01   1.3448797410659132e+01   2.6093298639999996e-01   1.3232817262832256e+01   1.5313769655000004e-01   1.3232900808938588e+01   3.1173204449999999e-02   1.3147555299725115e+01
   3.9677817994999998e-01   1.3448626326544202e+01   5.2164979665000000e-01   1.3143939924994225e+01   3.0481143225000007e-01   1.3143972548453462e+01   6.3826623750000006e-02   1.3083029611244239e+01
   4.0721152010000000e-01   1.3448307046355330e+01   7.8376923609999993e-01   1.3100806559523695e+01   4.5661601085000003e-01   1.3100820467830237e+01   9.5953142950000014e-02   1.3057823161624391e+01
   4.1766472934999999e-01   1.3447709974902052e+01   1.0451929352499998e+00   1.3076604333722067e+01   6.0918535885000002e-01   1.3076610563446097e+01   1.2807103940000003e-01   1.3044990081221991e+01
   4.2811768345000001e-01   1.3446593066781983e+01   1.3081445691999998e+00   1.3061626887305625e+01   7.6033566284999998e-01   1.3061629660138752e+01   1.6010996640000003e-01   1.3037353702463436e+01
   4.3850768065000001e-01   1.3444505966631855e+01   1.5692650658999998e+00   1.3051691705606274e+01   9.1192637759999995e-01   1.3051692819891954e+01   1.9307297560000003e-01   1.3032504628390724e+01
   4.4892941640000000e-01   1.3440618284432267e+01   1.8302160017999998e+00   1.3044751070853346e+01   1.0624975004999999e+00   1.3044751358273682e+01   2.2493052335000002e-01   1.3029197695538388e+01
   4.5942848780000001e-01   1.3433427625983228e+01   2.0974010256500000e+00   1.3039703931072665e+01   1.2126500440499999e+00   1.3039703800482597e+01   2.5701372270000000e-01   1.3026857669540673e+01
   4.6976458790000003e-01   1.3420320107215330e+01   2.3632097130999998e+00   1.3035914398661935e+01   1.3618993237999999e+00   1.3035914060214461e+01   2.8900985769999998e-01   1.3025100742908876e+01
   4.8019844980000004e-01   1.3397111980398170e+01   2.6330322561499999e+00   1.3032993919854992e+01   1.5106205591999999e+00   1.3032993484938899e+01   3.2105837749999999e-01   1.3023770476007623e+01
   4.9106020275000006e-01   1.3358288089720929e+01   2.9052440574500000e+00   1.3030693947365785e+01   1.6579164446999999e+00   1.3030693476071617e+01   3.5329000565000002e-01   1.3022730249706555e+01
   5.0269381340000008e-01   1.3299884575781574e+01   3.1663833078499999e+00   1.3028849334070740e+01   1.8055444529500000e+00   1.3028848858918767e+01   3.8528245600000000e-01   1.3021909214183934e+01
   5.1472498670000011e-01   1.3226383552851168e+01   3.4301807795999997e+00   1.3027346769369597e+01   1.9537964361000000e+00   1.3027346307678039e+01   4.1736479170000002e-01   1.3021249710151857e+01
   5.2699711165000007e-01   1.3153714612303689e+01   3.6904828942999996e+00   1.3026106342447058e+01   2.1001904269499998e+00   1.3026105903003479e+01   4.4947431640000002e-01   1.3020722448509144e+01
   5.3948300410000005e-01   1.3097239672302836e+01   3.9487773948999996e+00   1.3025070339694180e+01   2.2460144169499996e+00   1.3025069926455281e+01   4.8139449645000004e-01   1.3020258364325178e+01
   5.5194071490000007e-01   1.3061208728287191e+01   4.2071915052500000e+00   1.3024196202331682e+01   2.3900950056999997e+00   1.3024195816520624e+01   5.1365619750000002e-01   1.3019879930880053e+01
   5.6438402860000003e-01   1.3041787758145761e+01   4.4656589405500000e+00   1.3023451966053372e+01   2.5318137397999996e+00   1.3023451607368441e+01   5.4640144695000004e-01   1.3019562353406844e+01
   5.7699360500000008e-01   1.3032428177907139e+01   4.7273570848500004e+00   1.3022813229777004e+01   2.6770447827499995e+00   1.3022812897095783e+01   5.7839671614999999e-01   1.3019296825217944e+01
   5.8948880555000005e-01   1.3027827257111769e+01   4.9876668564500006e+00   1.3022261093497454e+01   2.8207733915499995e+00   1.3022260785289049e+01   6.1048007724999998e-01   1.3019061913246517e+01
   6.0244721110000010e-01   1.3025224937906151e+01   5.2462051953000008e+00   1.3021780726000287e+01   2.9634456626499994e+00   1.3021780440566044e+01   6.4231001590000003e-01   1.3018862057719046e+01
   6.1490079175000012e-01   1.3023521644386392e+01   5.5045853320000013e+00   1.3021360351298474e+01   3.1044451701499995e+00   1.3021360086910788e+01   6.7455344620000002e-01   1.3018689737784312e+01
   6.2739819940000008e-01   1.3022297034417479e+01   5.7620864166500017e+00   1.3020990519158927e+01   3.2449601817499998e+00   1.3020990274139081e+01   7.0653872345000002e-01   1.3018537340956675e+01
   6.3990064355000009e-01   1.3021369409136772e+01   6.0206784103000013e+00   1.3020663571967786e+01   3.3833896156499996e+00   1.3020663344727236e+01   7.3846192379999998e-01   1.3018407684343465e+01
   6.5248830170000005e-01   1.3020645336090917e+01   6.2780171941000011e+00   1.3020373249591232e+01   3.5215920537999996e+00   1.3020373038651023e+01   7.7024149600000003e-01   1.3018288963323549e+01
   6.6511740670000008e-01   1.3020068933251011e+01   6.5359693895000008e+00   1.3020114392730431e+01   3.6594295323499995e+00   1.3020114196727700e+01   8.0235498290000007e-01   1.3018186463699905e+01
   6.7780921835000008e-01   1.3019603323190722e+01   6.7945001828500011e+00   1.3019882717577454e+01   3.8006147594999993e+00   1.3019882535264477e+01   8.3452028955000013e-01   1.3018096183380278e+01
   6.9052678440000004e-01   1.3019222719167466e+01   7.0540683816500014e+00   1.3019674642763515e+01   3.9397036988499994e+00   1.3019674473002608e+01   8.6667216325000007e-01   1.3018014231020526e+01
   7.0316641425000004e-01   1.3018908439118650e+01   7.3113644829000011e+00   1.3019487155122771e+01   4.0788078286499996e+00   1.3019486996879090e+01   8.9869257460000007e-01   1.3017948757500623e+01
   7.1580786215000003e-01   1.3018646620046454e+01   7.5696085811500007e+00   1.3019317704591330e+01   4.2172620208999998e+00   1.3019317556924790e+01   9.3086198350000005e-01   1.3017878125802527e+01
   7.2819285565000003e-01   1.3018426786318454e+01   7.8277236773500007e+00   1.3019164121202985e+01   4.3549514379499996e+00   1.3019163983260015e+01   9.6292494090000003e-01   1.3017819362138594e+01
   7.4099548459999998e-01   1.3018240902195693e+01   8.0862881745500008e+00   1.3019024549005971e+01   4.4911732078999993e+00   1.3019024420011519e+01   9.9501734180000001e-01   1.3017765079414799e+01
   7.5345533975000001e-01   1.3018082723099340e+01   8.3521025871500001e+00   1.3018897393054440e+01   4.6265940012499991e+00   1.3018897272304436e+01   1.0271312319500001e+00   1.3017715857460969e+01
   7.6590306845000000e-01   1.3017947340583405e+01   8.6142391891999992e+00   1.3018781276587994e+01   4.7596013925499987e+00   1.3018781163442418e+01   1.0588748224000002e+00   1.3017675508282563e+01
   7.7869927610000000e-01   1.3017830856830283e+01   8.8719632523999987e+00   1.3018675006212797e+01   4.8941674771499990e+00   1.3018674900089321e+01   1.0907127107500001e+00   1.3017634787618825e+01
   7.9108319640000002e-01   1.3017730147851156e+01   9.1302898568999993e+00   1.3018577543413597e+01   5.0279088113499988e+00   1.3018577443781854e+01   1.1227187625500001e+00   1.3017602527306611e+01
   8.0353089524999999e-01   1.3017642688704351e+01   9.3884715767499998e+00   1.3018487981109823e+01   5.1611142951499991e+00   1.3018487887486241e+01   1.1550425527000001e+00   1.3017569870568721e+01
   8.1623939089999997e-01   1.3017566422835021e+01   9.6472456171500003e+00   1.3018405524256856e+01   5.2990199028499987e+00   1.3018405436200027e+01   1.1878052661500000e+00   1.3017537608076799e+01
   8.2875787344999996e-01   1.3017499663269408e+01   9.9058629355500010e+00   1.3018329473711473e+01   5.4306385859499988e+00   1.3018329390817998e+01   1.2198444542500000e+00   1.3017508727484168e+01
   8.4141172774999995e-01   1.3017441017109023e+01   1.0164696187500001e+01   1.3018259212746653e+01   5.5620903446999987e+00   1.3018259134647440e+01   1.2517535416500001e+00   1.3017482631746002e+01
   8.5378447589999995e-01   1.3017389327271253e+01   1.0422991587150001e+01   1.3018194195728654e+01   5.6968733258999986e+00   1.3018194122085598e+01   1.2838950315000002e+00   1.3017484998751478e+01
   8.6610557674999999e-01   1.3017343627135450e+01   1.0681287025600001e+01   1.3018133938568011e+01   5.8308388806999982e+00   1.3018133869071031e+01   1.3156396819500003e+00   1.3017445615102455e+01
   8.7859922440000005e-01   1.3017303104943258e+01   1.0940543915450002e+01   1.3018078010633147e+01   5.9662193474499983e+00   1.3018077944997531e+01   1.3476064374500003e+00   1.3017421566736614e+01
   8.9132188675000001e-01   1.3017267075639886e+01   1.1199271723600003e+01   1.3018026027875530e+01   6.0998467504999985e+00   1.3018025965839572e+01   1.3797148283000003e+00   1.3017401320631418e+01
   9.0384363099999998e-01   1.3017234958440795e+01   1.1457114023650004e+01   1.3017977646962990e+01   6.2317743278499984e+00   1.3017977588285857e+01   1.4117637337000002e+00   1.3017383276627063e+01
   9.1638142634999997e-01   1.3017206258839391e+01   1.1716150070900003e+01   1.3017932560255442e+01   6.3633810378999982e+00   1.3017932504715272e+01   1.4440396854500002e+00   1.3017375258395683e+01
   9.2896159130000000e-01   1.3017180554085552e+01   1.1976400506550004e+01   1.3017890491487453e+01   6.4984479081499984e+00   1.3017890438879643e+01   1.4758622572000002e+00   1.3017358551777470e+01
   9.4143823699999996e-01   1.3017157481395989e+01   1.2235302305750004e+01   1.3017851192046146e+01   6.6366458100499983e+00   1.3017851142181813e+01   1.5079817008500003e+00   1.3017344501373545e+01
   9.5390711509999992e-01   1.3017136728329170e+01   1.2492929223450004e+01   1.3017814437752412e+01   6.7703504903999985e+00   1.3017814390457008e+01   1.5399288690000004e+00   1.3017329670093661e+01
   9.6632492944999993e-01   1.3017118024886100e+01   1.2750533944850003e+01   1.3017780026069115e+01   6.9039438813499983e+00   1.3017779981181187e+01   1.5718169941000004e+00   1.3017321075413168e+01
   9.7884545149999991e-01   1.3017101136995359e+01   1.3009050570700003e+01   1.3017747773672802e+01   7.0337322250499978e+00   1.3017747731042853e+01   1.6039511241000004e+00   1.3017308612171210e+01


==> RuntimeRosetta.txt <==
   9.2505000000000004e-02  -2.1577176744086037e+03   2.4927257000000000e-01  -2.1577217159270917e+03
   1.4919866300000001e-01  -2.1635926250894126e+03   5.0180279000000005e-01  -2.1636004799974144e+03
   2.0362167800000000e-01  -2.1694641064198149e+03   7.4729905500000005e-01  -2.1694745123952371e+03
   2.5803585099999998e-01  -2.1753308656689369e+03   9.9205981500000007e-01  -2.1753435822031229e+03
   3.1389342799999997e-01  -2.1811928744635570e+03   1.2362228650000000e+00  -2.1812074350882863e+03
   3.6785676099999998e-01  -2.1870495063441394e+03   1.4816208670000000e+00  -2.1870657897350147e+03
   4.2139518399999998e-01  -2.1929004053450385e+03   1.7286576709999999e+00  -2.1929183335513471e+03
   4.7466483199999998e-01  -2.1987452043562462e+03   1.9778315629999998e+00  -2.1987647174638992e+03
   5.2800313700000001e-01  -2.2045835024828680e+03   2.2232277199999997e+00  -2.2046045495562803e+03
   5.8089038000000004e-01  -2.2104148479846071e+03   2.4687128869999997e+00  -2.2104373872263709e+03
   6.3296860799999999e-01  -2.2162387234466564e+03   2.7160445669999995e+00  -2.2162627274263614e+03
   6.8623990000000001e-01  -2.2220545677691139e+03   2.9648079419999993e+00  -2.2220799943912984e+03
   7.3921646799999996e-01  -2.2278617039841433e+03   3.2104486839999993e+00  -2.2278885240361146e+03
   7.9145201099999996e-01  -2.2336593572080146e+03   3.4528346199999991e+00  -2.2336875438706497e+03
   8.4467677599999991e-01  -2.2394466174251911e+03   3.6990697199999989e+00  -2.2394761467912158e+03
   8.9793821999999990e-01  -2.2452224061938282e+03   3.9600993229999988e+00  -2.2452532563619711e+03
   9.5269914699999991e-01  -2.2509854293540261e+03   4.2056153069999986e+00  -2.2510175800419943e+03
   1.0056338059999999e+00  -2.2567341126488454e+03   4.4524604399999985e+00  -2.2567675449691537e+03
   1.0611371439999999e+00  -2.2624665106356115e+03   4.6954346239999989e+00  -2.2625012078876161e+03
   1.1147663409999999e+00  -2.2681801787201575e+03   4.9403000299999986e+00  -2.2682161256813961e+03
   1.1705789209999999e+00  -2.2738719808623214e+03   5.1853311659999983e+00  -2.2739091639659619e+03
   1.2241959990000000e+00  -2.2795377973331065e+03   5.4323299749999983e+00  -2.2795762046520044e+03
   1.2792123270000000e+00  -2.2851720597372105e+03   5.6755259959999984e+00  -2.2852116814798851e+03
   1.3345109060000000e+00  -2.2907669781588206e+03   5.9364606759999985e+00  -2.2908078071763139e+03
   1.3902733990000000e+00  -2.2963111789256886e+03   6.1834958479999989e+00  -2.2963532121996313e+03
   1.4526387650000001e+00  -2.3017871293922985e+03   6.4259583859999987e+00  -2.3018303702662643e+03
   1.5112006690000002e+00  -2.3071657988839393e+03   6.6708402369999984e+00  -2.3072102625830662e+03
   1.5700330240000002e+00  -2.3123941565205373e+03   6.9175050059999981e+00  -2.3124398834319145e+03
   1.6270416270000003e+00  -2.3173604809654971e+03   7.1689752149999979e+00  -2.3174075755969225e+03
   1.6843331350000004e+00  -2.3217724366811435e+03   7.4733344819999976e+00  -2.3218212121128204e+03
   1.7414431170000004e+00  -2.3248061207182309e+03   7.7514566749999974e+00  -2.3248567788890496e+03
   1.8001344980000005e+00  -2.3267911348876273e+03   8.0202129979999981e+00  -2.3268441401413320e+03
   1.8756006260000004e+00  -2.3306764981828078e+03   8.2922569849999981e+00  -2.3307288809334655e+03
   1.9615014780000004e+00  -2.3334417856418554e+03   8.5791223499999987e+00  -2.3334956506184835e+03
   2.0429864290000004e+00  -2.3360272214181396e+03   8.8488250719999986e+00  -2.3360861833572812e+03
   2.0971618650000003e+00  -2.3387204929127115e+03   9.2421451189999981e+00  -2.3387739298614283e+03
   2.1525161310000005e+00  -2.3396743555699286e+03   9.6603930339999984e+00  -2.3397177938055634e+03
   2.2063077780000007e+00  -2.3440471575729598e+03   9.9835072019999984e+00  -2.3440967110480588e+03
   2.2608719140000009e+00  -2.3468702052018270e+03   1.0234317417999998e+01  -2.3469324844679750e+03
   2.3152122040000007e+00  -2.3481015730117015e+03   1.0480316498999999e+01  -2.3482016243750918e+03
   2.3703191960000005e+00  -2.3522418760231712e+03   1.0725784795999999e+01  -2.3523189683313649e+03
   2.4269489010000007e+00  -2.3547077052934233e+03   1.0969470314999999e+01  -2.3547778670426146e+03
   2.4813399920000005e+00  -2.3550728862831406e+03   1.1217477697999998e+01  -2.3552342220121986e+03
   2.5352790890000008e+00  -2.3595621265936243e+03   1.1467075046999998e+01  -2.3596915013743674e+03
   2.5900735480000008e+00  -2.3627470088402411e+03   1.1716693593999999e+01  -2.3627770194666364e+03
   2.6462309510000006e+00  -2.3649396851782549e+03   1.1962715638999999e+01  -2.3647684071015560e+03
   2.7020081590000005e+00  -2.3677206024565157e+03   1.2206675965999999e+01  -2.3679286004939813e+03
   2.7559160720000007e+00  -2.3688826890400428e+03   1.2451167684999998e+01  -2.3700841331186657e+03
   2.8108267140000005e+00  -2.3728759547703407e+03   1.2696977359999998e+01  -2.3728492596942642e+03
   2.8651914510000007e+00  -2.3751915297098326e+03   1.2944401418999998e+01  -2.3739996140667126e+03


==> aB.txt <==
   5.1550249300000006e-01  -5.4908831545468001e-03   3.0298509553333336e-01  -1.5774828252143250e-01   1.3742308589333334e+00  -1.5774828252143391e-01   7.6798987733333324e-02  -1.6262260166348436e-01
   6.0270770526666673e-01  -1.0476557126361018e-02   6.3005273633333336e-01  -2.1768127108536042e-01   2.0667813743333334e+00  -2.1768127108536053e-01   1.8460162773333333e-01  -2.3306252350992049e-01
   6.9008319913333338e-01  -2.0016679041942480e-02   9.5647679313333334e-01  -2.5836265374778161e-01   2.7013547766666663e+00  -2.5836265374777839e-01   2.8877457526666667e-01  -2.8131389519194971e-01
   7.7762666619999998e-01  -3.8067141147044563e-02   1.2767178565999999e+00  -2.9012733854231598e-01   3.3174537313999997e+00  -2.9012733854231360e-01   3.9318850626666668e-01  -3.1791950813650088e-01
   8.6648340240000010e-01  -7.1424062285661685e-02   1.6051721273333333e+00  -3.1647133707784270e-01   3.9269370615333328e+00  -3.1647133707783454e-01   4.9704203286666671e-01  -3.4754325882922582e-01
   9.5396115186666663e-01  -1.3013708327149462e-01   1.9239936733333334e+00  -3.3926109970902046e-01   4.4892174465999997e+00  -3.3926109970901797e-01   6.0147711513333335e-01  -3.7289564135001452e-01
   1.0413691670666667e+00  -2.2319201269131450e-01   2.2444352119333333e+00  -3.5961348906351714e-01   5.0457848437333332e+00  -3.5961348906351120e-01   7.0495268779999998e-01  -3.9539959358354781e-01
   1.1297718758666666e+00  -3.3984258736583350e-01   2.5636130159999997e+00  -3.7826748936739335e-01   5.6134955980000001e+00  -3.7826748936738697e-01   8.0888787793333328e-01  -4.1621202242338928e-01
   1.2166638013333333e+00  -4.3079145224431681e-01   2.8889269122666663e+00  -3.9574349485932347e-01   6.1801206816666667e+00  -3.9574349485931892e-01   9.1216649699999997e-01  -4.3597535487640304e-01
   1.3070239565333333e+00  -4.6754068538267368e-01   3.2124452526666665e+00  -4.1242783494890722e-01   6.7301906541333336e+00  -4.1242783494890206e-01   1.0151675773333333e+00  -4.5525664425154466e-01
   1.3952248044666666e+00  -4.7696849113852879e-01   3.5482161876666667e+00  -4.2862105059919819e-01   7.2769592281333333e+00  -4.2862105059919708e-01   1.1193305771333333e+00  -4.7426671820439792e-01
   1.4842494548000000e+00  -4.7942765614317862e-01   3.8719998906000002e+00  -4.4456782220906077e-01   7.8233988185333336e+00  -4.4456782220906566e-01   1.2230002079333333e+00  -4.9350354790020223e-01
   1.5724131068666667e+00  -4.8028503903650277e-01   4.1952186109333338e+00  -4.6047665443087793e-01   8.3734098838666675e+00  -4.6047665443088737e-01   1.3265760049999999e+00  -5.1310397050158374e-01
   1.6630182202000001e+00  -4.8067649337634721e-01   4.5216487312666676e+00  -4.7653337523834782e-01   8.9300614226666681e+00  -4.7653337523836070e-01   1.4308639187999999e+00  -5.3328121565962039e-01
   1.7505982267333335e+00  -4.8089555743269830e-01   4.8752758170000012e+00  -4.9291055078180163e-01   9.4778477260666687e+00  -4.9291055078182366e-01   1.5326749227999998e+00  -5.5428587391534045e-01
   1.8387571750000002e+00  -4.8104229321652231e-01   5.2093820660666683e+00  -5.0977398620235748e-01   1.0027117730466669e+01  -5.0977398620238790e-01   1.6341681419999998e+00  -5.7670725608186157e-01
   1.9270968799333337e+00  -4.8115724699139562e-01   5.5496329961333348e+00  -5.2728704233142243e-01   1.0582721841933335e+01  -5.2728704233146373e-01   1.7371320111999999e+00  -6.0013294934094041e-01
   2.0156586056000005e+00  -4.8125838088702799e-01   5.8902223237333349e+00  -5.4561326785550268e-01   1.1130755304800001e+01  -5.4561326785555975e-01   1.8434687535333332e+00  -6.2496715847460693e-01
   2.1073610808666672e+00  -4.8135410375413429e-01   6.2220690431333345e+00  -5.6491762439913584e-01   1.1675599567733334e+01  -5.6491762439920645e-01   1.9494523135333333e+00  -6.5132289661813270e-01
   2.1962430188000006e+00  -4.8144853656543241e-01   6.5619244597333344e+00  -5.8536616667890962e-01   1.2211986913133334e+01  -5.8536616667900065e-01   2.0518550400666666e+00  -6.7957708706776243e-01
   2.2845084636666670e+00  -4.8154379657976720e-01   6.9072088638666678e+00  -6.0712329247795183e-01   1.2754227302133334e+01  -6.0712329247805674e-01   2.1546127245333331e+00  -7.0966125752986442e-01
   2.3730075159333337e+00  -4.8164103364485933e-01   7.2469502479333343e+00  -6.3034488530087562e-01   1.3290806446333333e+01  -6.3034488530099286e-01   2.2550224225999997e+00  -7.4167474044829240e-01
   2.4618120934000003e+00  -4.8174091686758785e-01   7.5723431718000009e+00  -6.5516655805703439e-01   1.3818176274333332e+01  -6.5516655805715474e-01   2.3556982260666666e+00  -7.7558872164917225e-01
   2.5493586646000002e+00  -4.8184387011871976e-01   7.8925694745333344e+00  -6.8169298235015441e-01   1.4344991614800000e+01  -6.8169298235026199e-01   2.4562702150666667e+00  -8.1133805765922484e-01
   2.6383028778000002e+00  -4.8195018920898125e-01   8.2115077329333346e+00  -7.1000695914809586e-01   1.4864492137799999e+01  -7.1000695914816658e-01   2.5564560356000001e+00  -8.4830762885013877e-01
   2.7267396700666668e+00  -4.8206010178073028e-01   8.5389903589333347e+00  -7.4020733243170889e-01   1.5382843628333333e+01  -7.4020733243170023e-01   2.6570381143333335e+00  -8.8585818646024350e-01
   2.8170124438000004e+00  -4.8217379875317645e-01   8.8599346608000005e+00  -7.7241354940249696e-01   1.5905614404800000e+01  -7.7241354940238627e-01   2.7575151479333333e+00  -9.2400591355696671e-01
   2.9082357933333336e+00  -4.8229145128902551e-01   9.1802510905333339e+00  -8.0664583727668782e-01   1.6430632768466666e+01  -8.0664583727649208e-01   2.8579522476000001e+00  -9.6232155304560651e-01
   2.9978234325333335e+00  -4.8241322020784105e-01   9.4990474421333335e+00  -8.4268330864477292e-01   1.6955837131399999e+01  -8.4268330864451124e-01   2.9582591121333333e+00  -1.0009493847493598e+00
   3.0884521160000000e+00  -4.8253926135812392e-01   9.8170928629333343e+00  -8.8004955853843780e-01   1.7484443643466665e+01  -8.8004955853814448e-01   3.0586794412666665e+00  -1.0389749787148910e+00
   3.1806043678000000e+00  -4.8266972876955838e-01   1.0132539725066668e+01  -9.1812577789788641e-01   1.8013070000666666e+01  -9.1812577789759398e-01   3.1594322888666664e+00  -1.0770006688287459e+00
   3.2725115279333332e+00  -4.8280477655202558e-01   1.0453264747333334e+01  -9.5641004849965372e-01   1.8534178819999998e+01  -9.5641004849937439e-01   3.2618369225999997e+00  -1.1144211657138146e+00
   3.3624127332666665e+00  -4.8294456006645192e-01   1.0774332679333334e+01  -9.9460958558916168e-01   1.9060244441466665e+01  -9.9460958558889845e-01   3.3631161089999999e+00  -1.1513443597243096e+00
   3.4529559450666665e+00  -4.8308923665981329e-01   1.1097530472266667e+01  -1.0325716267989353e+00   1.9583614881333332e+01  -1.0325716267986835e+00   3.4646739299333333e+00  -1.1877813823810428e+00
   3.5412593671333332e+00  -4.8323896613106365e-01   1.1421124771200001e+01  -1.0702160243002266e+00   2.0119498897333333e+01  -1.0702160242999861e+00   3.5655273428666665e+00  -1.2237556399574754e+00
   3.6302897239333332e+00  -4.8339391102542434e-01   1.1741296410266667e+01  -1.1074997329818062e+00   2.0644873463266666e+01  -1.1074997329815748e+00   3.6660340396666666e+00  -1.2592780529937948e+00
   3.7228939290000000e+00  -4.8355423681540122e-01   1.2060748085266667e+01  -1.1444000095966851e+00   2.1167761478533333e+01  -1.1444000095964604e+00   3.7670379318666667e+00  -1.2943645542265865e+00
   3.8124323985333333e+00  -4.8372011200411913e-01   1.2379692197533334e+01  -1.1809061930002214e+00   2.1688154380066667e+01  -1.1809061930000020e+00   3.8676056968000001e+00  -1.3290321381394947e+00
   3.9008396199333335e+00  -4.8389170817317678e-01   1.2718453477933334e+01  -1.2170153428715447e+00   2.2206971068133335e+01  -1.2170153428713251e+00   3.9683261698000001e+00  -1.3632971546498944e+00
   3.9905957872666669e+00  -4.8406919998891951e-01   1.3039466929466668e+01  -1.2527297008456102e+00   2.2736226836466667e+01  -1.2527297008453953e+00   4.0700008492000004e+00  -1.3971755686799510e+00
   4.0798453214000006e+00  -4.8425276517603472e-01   1.3368617664400002e+01  -1.2880550812074851e+00   2.3259321908200000e+01  -1.2880550812072735e+00   4.1705106128666669e+00  -1.4306837903206528e+00
   4.1685408292000004e+00  -4.8444258446403055e-01   1.3698701994933336e+01  -1.3229997796250201e+00   2.3780695566866669e+01  -1.3229997796248125e+00   4.2718804013333340e+00  -1.4638368095284813e+00
   4.2570867059333333e+00  -4.8463884151007508e-01   1.4030468798266670e+01  -1.3575737971614250e+00   2.4314075265666670e+01  -1.3575737971612205e+00   4.3723828007333339e+00  -1.4966513793795158e+00
   4.3468844232000006e+00  -4.8484172280038873e-01   1.4362134311866670e+01  -1.3917882715499790e+00   2.4844312824200003e+01  -1.3917882715497749e+00   4.4725677300666673e+00  -1.5291419352975455e+00
   4.4355021207999998e+00  -4.8505141753122161e-01   1.4685950353400004e+01  -1.4256550531621837e+00   2.5381002289000001e+01  -1.4256550531619814e+00   4.5738445052000003e+00  -1.5613226662380912e+00
   4.5299684286666668e+00  -4.8526811747016807e-01   1.5003853352333337e+01  -1.4591863863808134e+00   2.5918888326666668e+01  -1.4591863863806107e+00   4.6743132176666666e+00  -1.5932075810316402e+00
   4.6184735198666669e+00  -4.8549201679771314e-01   1.5336054241666670e+01  -1.4923946699347892e+00   2.6445533723733334e+01  -1.4923946699345889e+00   4.7746875111333331e+00  -1.6248099868526502e+00
   4.7070025816666670e+00  -4.8572331192912571e-01   1.5660704494333336e+01  -1.5252922774177740e+00   2.6969589668400001e+01  -1.5252922774175719e+00   4.8765869187333335e+00  -1.6561423060853895e+00
   4.7961792038666671e+00  -4.8596220131609980e-01   1.5977328266200002e+01  -1.5578914241379014e+00   2.7501060404000000e+01  -1.5578914241376971e+00   4.9769547169999999e+00  -1.6872165661033502e+00
   4.8879201957333338e+00  -4.8620888522793104e-01   1.6323342633066670e+01  -1.5902040698175841e+00   2.8019890913466668e+01  -1.5902040698173858e+00   5.0782108071333329e+00  -1.7180441397203863e+00
   4.9770411702666673e+00  -4.8646356551146680e-01   1.6669701671933336e+01  -1.6222418490830712e+00   2.8539984787533335e+01  -1.6222418490828712e+00   5.1792424551333331e+00  -1.7486359931449815e+00
   5.0667204916000008e+00  -4.8672644532943432e-01   1.7003994011200003e+01  -1.6540160234831094e+00   2.9063860725666668e+01  -1.6540160234829095e+00   5.2803776946000003e+00  -1.7790022043016840e+00
   5.1563718518666679e+00  -4.8699772887647064e-01   1.7338213994133337e+01  -1.6855374501443596e+00   2.9585351718266669e+01  -1.6855374501441596e+00   5.3814516028000003e+00  -1.8091526324784808e+00
   5.2463474391333342e+00  -4.8727762107235789e-01   1.7684275243400002e+01  -1.7168165632275287e+00   3.0103197814400001e+01  -1.7168165632273296e+00   5.4818156564666669e+00  -1.8390965221784425e+00
   5.3390241113333339e+00  -4.8756632723190463e-01   1.8025022615000001e+01  -1.7478633651715598e+00   3.0624449708133334e+01  -1.7478633651713615e+00   5.5830935564666673e+00  -1.8688425587571396e+00
   5.4314131856666670e+00  -4.8786405271101579e-01   1.8365513847066669e+01  -1.7786874253587814e+00   3.1144651630266669e+01  -1.7786874253585832e+00   5.6847038342666671e+00  -1.8983989984392140e+00
   5.5202584347333339e+00  -4.8817100252857848e-01   1.8702812121400001e+01  -1.8092978843421461e+00   3.1666245954200001e+01  -1.8092978843419463e+00   5.7848460040666669e+00  -1.9277736735890265e+00
   5.6098793191333343e+00  -4.8848738096385746e-01   1.9042204555266668e+01  -1.8397034621768060e+00   3.2187500077599999e+01  -1.8397034621766089e+00   5.8866646946666670e+00  -1.9569739866768390e+00
   5.7022205715333341e+00  -4.8881339112915478e-01   1.9371071800000003e+01  -1.8699124697152305e+00   3.2714848026866669e+01  -1.8699124697150344e+00   5.9902884478000002e+00  -1.9860070413061672e+00
   5.7931090797333340e+00  -4.8914923451775105e-01   1.9689615532933335e+01  -1.8999328219757197e+00   3.3238446224266667e+01  -1.8999328219755252e+00   6.0943013765999998e+00  -2.0148794704630566e+00
   5.8828890056000009e+00  -4.8949511052704625e-01   2.0005372672066667e+01  -1.9297720528926710e+00   3.3757471504333331e+01  -1.9297720528924758e+00   6.1977559941333329e+00  -2.0435975881895070e+00
   5.9719885554000012e+00  -4.8985121595723025e-01   2.0323661462733334e+01  -1.9594373309137454e+00   3.4273847245466662e+01  -1.9594373309135489e+00   6.3023409867333333e+00  -2.0721673992401368e+00
   6.0622081435333346e+00  -4.9021774448579064e-01   2.0643738903999999e+01  -1.9889354750331847e+00   3.4793081450199992e+01  -1.9889354750329913e+00   6.4088939559333333e+00  -2.1005945742746706e+00
   6.1547058399333343e+00  -4.9059488611836954e-01   2.0959398606800001e+01  -2.0182729709485545e+00   3.5316622354466659e+01  -2.0182729709483662e+00   6.5107556444666663e+00  -2.1288845071743032e+00
   6.2466986862000011e+00  -4.9098282661681092e-01   2.1279402213266668e+01  -2.0474559871053977e+00   3.5839887206666660e+01  -2.0474559871052129e+00   6.6142673140666659e+00  -2.1570423217814230e+00
   6.3374721460666681e+00  -4.9138174690524455e-01   2.1597602688133335e+01  -2.0764903904552141e+00   3.6362356355333326e+01  -2.0764903904550298e+00   6.7172674384666662e+00  -2.1850728873666894e+00
   6.4286311260000017e+00  -4.9179182245544312e-01   2.1914830477466669e+01  -2.1053817617997970e+00   3.6884211153733325e+01  -2.1053817617996144e+00   6.8206475511333329e+00  -2.2129808230826100e+00
   6.5202633416000015e+00  -4.9221322265285178e-01   2.2234821546733336e+01  -2.1341354106324997e+00   3.7408185562866656e+01  -2.1341354106323216e+00   6.9242597496666658e+00  -2.2407705160300373e+00
   6.6108053992000020e+00  -4.9264611014494986e-01   2.2552450853800003e+01  -2.1627563894160420e+00   3.7940258545933325e+01  -2.1627563894158732e+00   7.0288135708666655e+00  -2.2684461560646878e+00
   6.7021225016000017e+00  -4.9309064017383442e-01   2.2868248242800004e+01  -2.1912495072590041e+00   3.8465901894266658e+01  -2.1912495072588380e+00   7.1334687431333323e+00  -2.2960117228655306e+00
   6.7962493190666686e+00  -4.9354695989529274e-01   2.3185431641266671e+01  -2.2196193429706552e+00   3.8999510229999991e+01  -2.2196193429704887e+00   7.2388669537999988e+00  -2.3234709969414058e+00
   6.8862885958666684e+00  -4.9401520768671348e-01   2.3503739773666670e+01  -2.2478702574869680e+00   3.9544866937399995e+01  -2.2478702574867957e+00   7.3408842529999987e+00  -2.3508275948329382e+00
   6.9797878860000013e+00  -4.9449551244673662e-01   2.3822454243000003e+01  -2.2760064056707243e+00   4.0097071212933329e+01  -2.2760064056705551e+00   7.4424488387999990e+00  -2.3780849499690837e+00
   7.0713307135333343e+00  -4.9498799288951262e-01   2.4143316264800003e+01  -2.3040317474960395e+00   4.0640644747866659e+01  -2.3040317474958667e+00   7.5444053498666657e+00  -2.4052463507689028e+00
   7.1614672492000011e+00  -4.9549275683704125e-01   2.4477173793466669e+01  -2.3319500586331126e+00   4.1167189229133328e+01  -2.3319500586329394e+00   7.6461452446666653e+00  -2.4323149205037375e+00
   7.2514187506000010e+00  -4.9600990051309646e-01   2.4798752467066670e+01  -2.3597649404528753e+00   4.1705660497399997e+01  -2.3597649404526955e+00   7.7464575137333318e+00  -2.4592936643871752e+00
   7.3422599795333339e+00  -4.9653950784264295e-01   2.5117664728000005e+01  -2.3874798294737953e+00   4.2246395467133333e+01  -2.3874798294736159e+00   7.8484353065999981e+00  -2.4861854127184548e+00
   7.4319962360000007e+00  -4.9708164976089619e-01   2.5437782623800004e+01  -2.4150980062747975e+00   4.2775195550599996e+01  -2.4150980062746239e+00   7.9520472706666645e+00  -2.5129929050622031e+00
   7.5248319441333340e+00  -4.9763638353645567e-01   2.5756419233600003e+01  -2.4426226038991361e+00   4.3299668880066662e+01  -2.4426226038989647e+00   8.0547302132666641e+00  -2.5397187465214905e+00
   7.6176369913333337e+00  -4.9820375211300671e-01   2.6079028781800002e+01  -2.4700566157744976e+00   4.3825470441333330e+01  -2.4700566157743302e+00   8.1578680353333315e+00  -2.5663654318345022e+00
   7.7090993287333340e+00  -4.9878378347459562e-01   2.6396826524466668e+01  -2.4974029031744016e+00   4.4352325889266666e+01  -2.4974029031742377e+00   8.2594584003999980e+00  -2.5929353475861467e+00
   7.7978679668666677e+00  -4.9937649003934437e-01   2.6715514999000000e+01  -2.5246642022457855e+00   4.4874842579999999e+01  -2.5246642022456212e+00   8.3600284065999979e+00  -2.6194307784161937e+00
   7.8878605524666678e+00  -4.9998186808685041e-01   2.7044723835666666e+01  -2.5518431306267635e+00   4.5407995781200000e+01  -2.5518431306266143e+00   8.4603390116666652e+00  -2.6458539154314464e+00
   7.9773915710666676e+00  -5.0059989722440956e-01   2.7365727568066667e+01  -2.5789421936780541e+00   4.5929124764533334e+01  -2.5789421936779093e+00   8.5612718371333312e+00  -2.6722068550782470e+00
   8.0668246144000015e+00  -5.0123053989757593e-01   2.7684190556066667e+01  -2.6059637903503918e+00   4.6446838866600004e+01  -2.6059637903502488e+00   8.6621782427333311e+00  -2.6984916107390129e+00
   8.1579690106666671e+00  -5.0187374095013904e-01   2.8003121089666667e+01  -2.6329102187094700e+00   4.6960597426666673e+01  -2.6329102187093314e+00   8.7637229041999980e+00  -2.7247101105057632e+00
   8.2496303202000014e+00  -5.0252942723903016e-01   2.8324027399400002e+01  -2.6597836811388098e+00   4.7484468590866676e+01  -2.6597836811386730e+00   8.8656063201333311e+00  -2.7508642069514155e+00
   8.3397884808666678e+00  -5.0319750730919044e-01   2.8641778350600003e+01  -2.6865862892400352e+00   4.8006839926333342e+01  -2.6865862892399131e+00   8.9669980143333312e+00  -2.7769556781291453e+00
   8.4302260681333330e+00  -5.0387787113355498e-01   2.8963746591466670e+01  -2.7133200684488825e+00   4.8533074029800005e+01  -2.7133200684487617e+00   9.0678574040666646e+00  -2.8029862323439021e+00
   8.5220566033333327e+00  -5.0457038992286340e-01   2.9283488885733338e+01  -2.7399869623842439e+00   4.9063422584800009e+01  -2.7399869623841293e+00   9.1694157870666650e+00  -2.8289575100313797e+00
   8.6150616903999993e+00  -5.0527491600989327e-01   2.9601024782666670e+01  -2.7665888369467755e+00   4.9587404595533343e+01  -2.7665888369466591e+00   9.2709612915333324e+00  -2.8548710896334808e+00
   8.7080771255999991e+00  -5.0599128281225880e-01   2.9921943605933336e+01  -2.7931274841823370e+00   5.0106076228266673e+01  -2.7931274841822278e+00   9.3731567899999995e+00  -2.8807284885874114e+00
   8.7986706536666652e+00  -5.0671930487754624e-01   3.0244668012866669e+01  -2.8196046259247822e+00   5.0630585123800003e+01  -2.8196046259246828e+00   9.4735018541333336e+00  -2.9065311672103054e+00
   8.8902659562666653e+00  -5.0745877801401451e-01   3.0561910927133336e+01  -2.8460219172317576e+00   5.1149464712733334e+01  -2.8460219172316523e+00   9.5757727631999998e+00  -2.9322805309498614e+00
   8.9822797084666650e+00  -5.0820947950960182e-01   3.0883946883000004e+01  -2.8723809496261805e+00   5.1670215627799998e+01  -2.8723809496260899e+00   9.6793157274000006e+00  -2.9579779333420526e+00
   9.0717347034666656e+00  -5.0897116844132406e-01   3.1201589331000005e+01  -2.8986832541554626e+00   5.2198248242199995e+01  -2.8986832541553826e+00   9.7829733674000003e+00  -2.9836246785238507e+00
   9.1649368239999998e+00  -5.0974358607647430e-01   3.1522626270133337e+01  -2.9249303042796306e+00   5.2718615912066660e+01  -2.9249303042795622e+00   9.8840855917333332e+00  -3.0092220224020068e+00
   9.2543571523999990e+00  -5.1052645636634675e-01   3.1844373392600005e+01  -2.9511235185988172e+00   5.3242259373266663e+01  -2.9511235185987506e+00   9.9858890825333333e+00  -3.0347711768748336e+00
   9.3464072283999986e+00  -5.1131948653235593e-01   3.2162656989666672e+01  -2.9772642634300683e+00   5.3768314383733326e+01  -2.9772642634300022e+00   1.0091285312933334e+01  -3.0602733102548920e+00
   9.4407180408666651e+00  -5.1212236774374476e-01   3.2478981598733341e+01  -3.0033538552425232e+00   5.4288494315599991e+01  -3.0033538552424908e+00   1.0194968077666667e+01  -3.0857295498375752e+00
   9.5348545102666655e+00  -5.1293477588507608e-01   3.2803641480066673e+01  -3.0293935629598185e+00   5.4813501536733327e+01  -3.0293935629597968e+00   1.0300081547733333e+01  -3.1111409836415760e+00
   9.6271906454666656e+00  -5.1375637241100969e-01   3.3121761313200004e+01  -3.0553846101374251e+00   5.5336135693466659e+01  -3.0553846101374091e+00   1.0405193697800000e+01  -3.1365086622923579e+00
   9.7189624317999996e+00  -5.1458680528485801e-01   3.3439449411000005e+01  -3.0813281770227623e+00   5.5858226562733329e+01  -3.0813281770227690e+00   1.0507973120066666e+01  -3.1618336004369474e+00
   9.8105768557333324e+00  -5.1542570999667592e-01   3.3763323810800003e+01  -3.1072254025050845e+00   5.6379646418266660e+01  -3.1072254025051045e+00   1.0609834571599999e+01  -3.1871167785467041e+00
   9.8991450533999998e+00  -5.1627271065573221e-01   3.4084583833200000e+01  -3.1330773859615988e+00   5.6896599058866663e+01  -3.1330773859616343e+00   1.0712005731066665e+01  -3.2123591441639161e+00
   9.9905912082666664e+00  -5.1712742115142341e-01   3.4399457755800000e+01  -3.1588851890062153e+00   5.7418543570266664e+01  -3.1588851890062326e+00   1.0814003376666664e+01  -3.2375616135102203e+00
   1.0082529236199999e+01  -5.1798944637588773e-01   3.4721942172066669e+01  -3.1846498371464680e+00   5.7930794902466666e+01  -3.1846498371465031e+00   1.0915435524333331e+01  -3.2627250728067381e+00
   1.0171857516533333e+01  -5.1885838350097313e-01   3.5040466760666668e+01  -3.2103723213542725e+00   5.8452191491133334e+01  -3.2103723213543414e+00   1.1016452884599998e+01  -3.2878503793812821e+00
   1.0262412564666667e+01  -5.1973382330138762e-01   3.5361362019866668e+01  -3.2360535995554018e+00   5.8972461643333332e+01  -3.2360535995555031e+00   1.1117675132466665e+01  -3.3129383630336289e+00
   1.0351657458000000e+01  -5.2061535151551830e-01   3.5685277324200001e+01  -3.2616945980424723e+00   5.9490136641266666e+01  -3.2616945980425700e+00   1.1221918551533332e+01  -3.3379898270777297e+00
   1.0439963992133334e+01  -5.2150255023468739e-01   3.6004845851600003e+01  -3.2872962128159031e+00   6.0009148064133335e+01  -3.2872962128160346e+00   1.1326281562866665e+01  -3.3630055495373052e+00
   1.0528506147800002e+01  -5.2239499931148370e-01   3.6320514757733335e+01  -3.3128593108571205e+00   6.0540392916733332e+01  -3.3128593108572821e+00   1.1430735313733331e+01  -3.3879862840519119e+00
   1.0618168804133335e+01  -5.2329227777730924e-01   3.6640029853733338e+01  -3.3383847313376074e+00   6.1057645398600002e+01  -3.3383847313378090e+00   1.1535637709466664e+01  -3.4129327609891007e+00
   1.0706226668600001e+01  -5.2419396525928419e-01   3.6960995306533341e+01  -3.3638732867677792e+00   6.1580849620933336e+01  -3.3638732867680039e+00   1.1640954167266665e+01  -3.4378456882832626e+00
   1.0795002164066668e+01  -5.2509964338654180e-01   3.7281890125866674e+01  -3.3893257640888792e+00   6.2099786789133333e+01  -3.3893257640891075e+00   1.1744135726666665e+01  -3.4627257523792259e+00
   1.0884817973533334e+01  -5.2600889717597976e-01   3.7601389511400008e+01  -3.4147429257112782e+00   6.2619448497866664e+01  -3.4147429257115443e+00   1.1849241076733332e+01  -3.4875736190146025e+00
   1.0973109104533334e+01  -5.2692131638783479e-01   3.7922013208000010e+01  -3.4401255105021002e+00   6.3144396724200000e+01  -3.4401255105023782e+00   1.1955077971333331e+01  -3.5123899341022469e+00
   1.1065117024400001e+01  -5.2783649684165623e-01   3.8241832911800010e+01  -3.4654742347249066e+00   6.3660377386999997e+01  -3.4654742347251957e+00   1.2058093267533332e+01  -3.5371753244664368e+00
   1.1154594381066667e+01  -5.2875404168366480e-01   3.8567926090933341e+01  -3.4907897929343585e+00   6.4185984464800001e+01  -3.4907897929347360e+00   1.2162620441999998e+01  -3.5619303985381681e+00
   1.1243898646933333e+01  -5.2967356259711806e-01   3.8893582540666671e+01  -3.5160728588280978e+00   6.4709526710466662e+01  -3.5160728588284687e+00   1.2264058400066665e+01  -3.5866557471480824e+00
   1.1333451480200001e+01  -5.3059468094779627e-01   3.9211101495133335e+01  -3.5413240860581241e+00   6.5233288916199996e+01  -3.5413240860585349e+00   1.2367710192199999e+01  -3.6113519440900266e+00
   1.1424365274866668e+01  -5.3151702885749319e-01   3.9530070481199999e+01  -3.5665441090045240e+00   6.5752626221399993e+01  -3.5665441090048819e+00   1.2473308000199999e+01  -3.6360195468214647e+00
   1.1513825569866668e+01  -5.3244025019916241e-01   3.9859187451666664e+01  -3.5917335435123476e+00   6.6278342791599997e+01  -3.5917335435127695e+00   1.2578659509400000e+01  -3.6606590970532507e+00
   1.1603888256400001e+01  -5.3336400150821606e-01   4.0184683947200000e+01  -3.6168929875949267e+00   6.6807093511066668e+01  -3.6168929875954707e+00   1.2685350387733333e+01  -3.6852711213375611e+00
   1.1693278907600002e+01  -5.3428795280536290e-01   4.0512165605800000e+01  -3.6420230221047598e+00   6.7329469301533337e+01  -3.6420230221053060e+00   1.2787732109533334e+01  -3.7098561315886638e+00
   1.1782343233600002e+01  -5.3521178832733929e-01   4.0836794364866670e+01  -3.6671242113735887e+00   6.7839928623200009e+01  -3.6671242113741780e+00   1.2890574308866666e+01  -3.7344146256656225e+00
   1.1872403864800003e+01  -5.3613520716273244e-01   4.1160004085133338e+01  -3.6921971038234753e+00   6.8357831005200012e+01  -3.6921971038240184e+00   1.2996261680000000e+01  -3.7589470878380253e+00
   1.1962976844600002e+01  -5.3705792379122763e-01   4.1484618700000006e+01  -3.7172422325508334e+00   6.8872016942333346e+01  -3.7172422325514849e+00   1.3100082613200000e+01  -3.7834539892813552e+00
   1.2052889002733336e+01  -5.3797966852535661e-01   4.1809698605866672e+01  -3.7422601158837163e+00   6.9391556600733352e+01  -3.7422601158843718e+00   1.3203895383133332e+01  -3.8079357885411254e+00
   1.2144855748866670e+01  -5.3890018785495519e-01   4.2130823862266674e+01  -3.7672512579150768e+00   6.9908895253466682e+01  -3.7672512579157393e+00   1.3310350836733333e+01  -3.8323929319823238e+00
   1.2235379330600002e+01  -5.3981924469526943e-01   4.2455979981600009e+01  -3.7922161490121078e+00   7.0431860332000014e+01  -3.7922161490129258e+00   1.3411334992533334e+01  -3.8568258542012011e+00
   1.2324364394733335e+01  -5.4073661854060606e-01   4.2783211608266676e+01  -3.8171552663036903e+00   7.0952630240800019e+01  -3.8171552663045456e+00   1.3515805974666668e+01  -3.8812349784417375e+00
   1.2413285824666668e+01  -5.4165210552618603e-01   4.3108688561733345e+01  -3.8420690741463464e+00   7.1473453503466686e+01  -3.8420690741472336e+00   1.3617449110666668e+01  -3.9056207169817387e+00
   1.2502523150933333e+01  -5.4256551840155565e-01   4.3446441791466675e+01  -3.8669580245706467e+00   7.2001749412000024e+01  -3.8669580245714608e+00   1.3720183233200000e+01  -3.9299834715041371e+00
   1.2589973246600000e+01  -5.4347668641964697e-01   4.3778164280400006e+01  -3.8918225577081245e+00   7.2523081859333359e+01  -3.8918225577089043e+00   1.3823294324133334e+01  -3.9543236334498708e+00
   1.2679606843466667e+01  -5.4438545514608550e-01   4.4134093210333340e+01  -3.9166631022002640e+00   7.3046871819933358e+01  -3.9166631022011171e+00   1.3925658718733334e+01  -3.9786415843711378e+00
   1.2768111834200001e+01  -5.4529168619388957e-01   4.4471848380733341e+01  -3.9414800755906523e+00   7.3580746771066686e+01  -3.9414800755916151e+00   1.4026821708400002e+01  -4.0029376962539640e+00
   1.2856711586133335e+01  -5.4619525688906656e-01   4.4813295879266676e+01  -3.9662738847001124e+00   7.4102637953000013e+01  -3.9662738847009975e+00   1.4129330296733334e+01  -4.0272123318342095e+00
   1.2945069916000001e+01  -5.4709605987305987e-01   4.5149941821133339e+01  -3.9910449259864378e+00   7.4637422358466679e+01  -3.9910449259874690e+00   1.4230133631933334e+01  -4.0514658448995888e+00
   1.3037727124666668e+01  -5.4799400264802167e-01   4.5477986939866675e+01  -4.0157935858901492e+00   7.5160404077133350e+01  -4.0157935858911458e+00   1.4333562602200001e+01  -4.0756985805794219e+00
   1.3127794170466668e+01  -5.4888900707136457e-01   4.5805071241333344e+01  -4.0405202411647947e+00   7.5684795687133345e+01  -4.0405202411657495e+00   1.4435041320733333e+01  -4.0999108756271276e+00
   1.3219048806866668e+01  -5.4978100880575309e-01   4.6127972190600012e+01  -4.0652252591948086e+00   7.6203135011266681e+01  -4.0652252591956533e+00   1.4536450733200001e+01  -4.1241030586817145e+00
   1.3308402086533334e+01  -5.5066995673108166e-01   4.6455131433000012e+01  -4.0899089983005927e+00   7.6729691811600020e+01  -4.0899089983012500e+00   1.4638968254266667e+01  -4.1482754505321369e+00
   1.3397864227533335e+01  -5.5155581232454609e-01   4.6785814902733343e+01  -4.1145718080308837e+00   7.7252179465666686e+01  -4.1145718080316600e+00   1.4740387200666667e+01  -4.1724283643607025e+00
   1.3486616179800002e+01  -5.5243854901515643e-01   4.7115918058466676e+01  -4.1392140294437141e+00   7.7782161184733354e+01  -4.1392140294444406e+00   1.4840675078133334e+01  -4.1965621059799796e+00
   1.3575290061266669e+01  -5.5331815151850428e-01   4.7443847058133343e+01  -4.1638359953764139e+00   7.8301936995800020e+01  -4.1638359953770596e+00   1.4943083211799999e+01  -4.2206769740658183e+00
   1.3662481643066670e+01  -5.5419461515760671e-01   4.7765041143266679e+01  -4.1884380307054503e+00   7.8820560052466689e+01  -4.1884380307061937e+00   1.5043558861133333e+01  -4.2447732603718489e+00
   1.3751460056866669e+01  -5.5506794517526159e-01   4.8092377590133346e+01  -4.2130204525951438e+00   7.9352472002533361e+01  -4.2130204525958277e+00   1.5143726794533332e+01  -4.2688512499447002e+00
   1.3842279578400003e+01  -5.5593815604304342e-01   4.8436998815666676e+01  -4.2375835707379643e+00   7.9876462440600022e+01  -4.2375835707389253e+00   1.5244565953333332e+01  -4.2929112213268903e+00
   1.3932650832866670e+01  -5.5680527077166775e-01   4.8767360145600009e+01  -4.2621276875845924e+00   8.0402897962733363e+01  -4.2621276875858740e+00   1.5347621101599998e+01  -4.3169534467514898e+00
   1.4022544603333337e+01  -5.5766932022723148e-01   4.9097288937466672e+01  -4.2866530985662621e+00   8.0918688916866699e+01  -4.2866530985677711e+00   1.5449057153133332e+01  -4.3409781923317192e+00
   1.4113294283200004e+01  -5.5853034245723765e-01   4.9434596390600007e+01  -4.3111600923079489e+00   8.1437752050800029e+01  -4.3111600923094757e+00   1.5549115771733332e+01  -4.3649857182436449e+00
   1.4202630880733336e+01  -5.5938838203011576e-01   4.9764614173466676e+01  -4.3356489508335603e+00   8.1962225125800032e+01  -4.3356489508352016e+00   1.5649023729666665e+01  -4.3889762789005751e+00
   1.4293900344066669e+01  -5.6024348939140300e-01   5.0085807932266675e+01  -4.3601199497641367e+00   8.2487543836533362e+01  -4.3601199497661955e+00   1.5750682901733331e+01  -4.4129501231204564e+00
   1.4384538184400002e+01  -5.6109572023941190e-01   5.0426924318200008e+01  -4.3845733585086970e+00   8.3014777848466693e+01  -4.3845733585108757e+00   1.5851923555066664e+01  -4.4369074942907938e+00
   1.4474304846933336e+01  -5.6194513492285370e-01   5.0754922265733342e+01  -4.4090094404466935e+00   8.3553749787666689e+01  -4.4090094404495863e+00   1.5952799385533330e+01  -4.4608486305238069e+00
   1.4561921428200003e+01  -5.6279179786240752e-01   5.1087013460266675e+01  -4.4334284531057619e+00   8.4087739878733359e+01  -4.4334284531086903e+00   1.6054327319733332e+01  -4.4847737648085850e+00
   1.4652797354933337e+01  -5.6363577699795053e-01   5.1408962939733343e+01  -4.4578306483318686e+00   8.4632996649133361e+01  -4.4578306483350865e+00   1.6156719928866664e+01  -4.5086831251567352e+00
   1.4742914954400003e+01  -5.6447714326278708e-01   5.1729067264866678e+01  -4.4822162724539165e+00   8.5175720311666694e+01  -4.4822162724574746e+00   1.6257338217066664e+01  -4.5325769347422780e+00
   1.4832147990333336e+01  -5.6531597008585821e-01   5.2047594812466677e+01  -4.5065855664413457e+00   8.5714422503533356e+01  -4.5065855664453451e+00   1.6358988080266663e+01  -4.5564554120384013e+00
   1.4919899497933336e+01  -5.6615233292258971e-01   5.2365289095933342e+01  -4.5309387660583482e+00   8.6253797165533356e+01  -4.5309387660629490e+00   1.6461181594199996e+01  -4.5803187709483639e+00
   1.5007242622600003e+01  -5.6698630881488721e-01   5.2682297720133342e+01  -4.5552761020102137e+00   8.6780651851933357e+01  -4.5552761020151982e+00   1.6564215813266664e+01  -4.6041672209319939e+00
   1.5096873711000004e+01  -5.6781797598032691e-01   5.2997134394600010e+01  -4.5795978000857094e+00   8.7306808075866684e+01  -4.5795978000909843e+00   1.6665618050066662e+01  -4.6280009671278100e+00
   1.5186802791866670e+01  -5.6864741343047565e-01   5.3324273356933347e+01  -4.6039040812957674e+00   8.7837801841400022e+01  -4.6039040813010743e+00   1.6768786418933328e+01  -4.6518202104708042e+00
   1.5274677935533337e+01  -5.6947470061809957e-01   5.3653974397666680e+01  -4.6281951620040509e+00   8.8361161687466691e+01  -4.6281951620093897e+00   1.6871882137599993e+01  -4.6756251478074145e+00
   1.5364343737866671e+01  -5.7029991711266759e-01   5.3972905803133344e+01  -4.6524712540572875e+00   8.8884717588800029e+01  -4.6524712540632169e+00   1.6974800613399992e+01  -4.6994159720053883e+00
   1.5454722699066672e+01  -5.7112314230363581e-01   5.4293663215266676e+01  -4.6767325649065468e+00   8.9406599845533364e+01  -4.6767325649127782e+00   1.7078748664733325e+01  -4.7231928720589007e+00
   1.5542792664400006e+01  -5.7194445513051639e-01   5.4612553449600007e+01  -4.7009792977292921e+00   8.9927342765866698e+01  -4.7009792977354827e+00   1.7180788431933326e+01  -4.7469560331945448e+00
   1.5631179730333338e+01  -5.7276393383909974e-01   5.4928261016866671e+01  -4.7252116515431641e+00   9.0453554918933364e+01  -4.7252116515485776e+00   1.7281488516466659e+01  -4.7707056369668779e+00
   1.5720588596066671e+01  -5.7358165576252840e-01   5.5248750012666669e+01  -4.7494298213182828e+00   9.0977673333266694e+01  -4.7494298213229174e+00   1.7382175667933325e+01  -4.7944418613601840e+00
   1.5808438764066670e+01  -5.7439769712635624e-01   5.5565456298733338e+01  -4.7736339980851277e+00   9.1498601678266695e+01  -4.7736339980902622e+00   1.7482809975333325e+01  -4.8181648808763811e+00
   1.5899934813000003e+01  -5.7521213287633466e-01   5.5881943671400002e+01  -4.7978243690397653e+00   9.2014499955666693e+01  -4.7978243690448821e+00   1.7583982083999992e+01  -4.8418748666277889e+00
   1.5988194403733337e+01  -5.7602503652772463e-01   5.6206619385400003e+01  -4.8220011176431905e+00   9.2544179466733354e+01  -4.8220011176495090e+00   1.7684856353333323e+01  -4.8655719864241878e+00
   1.6078277610800004e+01  -5.7683648003498456e-01   5.6528473447800003e+01  -4.8461644237209560e+00   9.3060632013866680e+01  -4.8461644237284309e+00   1.7785492030466656e+01  -4.8892564048574050e+00
   1.6168678873266671e+01  -5.7764653368056296e-01   5.6844434138533337e+01  -4.8703144635560731e+00   9.3571598798200014e+01  -4.8703144635643385e+00   1.7886304465866658e+01  -4.9129282833824854e+00
   1.6261961582800005e+01  -5.7845526598152353e-01   5.7169378514066672e+01  -4.8944514099824437e+00   9.4089167269600011e+01  -4.8944514099908476e+00   1.7986803916799992e+01  -4.9365877803981384e+00
   1.6353249294266671e+01  -5.7926274361278351e-01   5.7495114962600006e+01  -4.9185754324707140e+00   9.4602776964200018e+01  -4.9185754324802220e+00   1.8090180370199992e+01  -4.9602350513216971e+00
   1.6442081997466673e+01  -5.8006903134579169e-01   5.7817850299800007e+01  -4.9426866972170034e+00   9.5117550418666681e+01  -4.9426866972276056e+00   1.8191084463733326e+01  -4.9838702486642728e+00
   1.6530898450466673e+01  -5.8087419200143220e-01   5.8152403758466676e+01  -4.9667853672239461e+00   9.5636445823200020e+01  -4.9667853672336060e+00   1.8293233597799993e+01  -5.0074935221027177e+00
   1.6620793911800007e+01  -5.8167828641594066e-01   5.8478493365800006e+01  -4.9908716023828301e+00   9.6152013077400014e+01  -4.9908716023925379e+00   1.8395711836399993e+01  -5.0311050185520942e+00
   1.6712228357266675e+01  -5.8248137341878747e-01   5.8796276228800004e+01  -5.0149455595496697e+00   9.6668538855866686e+01  -5.0149455595606707e+00   1.8501533028399994e+01  -5.0547048822285259e+00
   1.6803107858200008e+01  -5.8328350982141619e-01   5.9115461590000002e+01  -5.0390073926233496e+00   9.7205930613466691e+01  -5.0390073926352610e+00   1.8605009708266660e+01  -5.0782932547177539e+00
   1.6894712390933343e+01  -5.8408475041578756e-01   5.9441819332000001e+01  -5.0630572526156730e+00   9.7729727810600025e+01  -5.0630572526305286e+00   1.8706176360799994e+01  -5.1018702750380722e+00
   1.6986037895933343e+01  -5.8488514798177649e-01   5.9765662787400004e+01  -5.0870952877258340e+00   9.8245188431133357e+01  -5.0870952877425815e+00   1.8807584608533325e+01  -5.1254360797035128e+00
   1.7077198505933342e+01  -5.8568475330245273e-01   6.0098209398333339e+01  -5.1111216434064657e+00   9.8759266965600020e+01  -5.1111216434224005e+00   1.8907250552466660e+01  -5.1489908027805056e+00
   1.7165776509133341e+01  -5.8648361518638881e-01   6.0439645219666673e+01  -5.1351364624312854e+00   9.9268074577333351e+01  -5.1351364624460842e+00   1.9008726077199995e+01  -5.1725345759501495e+00
   1.7253504315066674e+01  -5.8728178049614688e-01   6.0809150994600003e+01  -5.1591398849605525e+00   9.9784681513466680e+01  -5.1591398849763506e+00   1.9109003302333328e+01  -5.1960675285590598e+00
   1.7341404824866675e+01  -5.8807929418218574e-01   6.1175602991800005e+01  -5.1831320486047767e+00   1.0029521464353334e+02  -5.1831320486217560e+00   1.9211121267399996e+01  -5.2195897876798361e+00
   1.7429255569066676e+01  -5.8887619932142543e-01   6.1526803734466675e+01  -5.2071130884819832e+00   1.0080687572560001e+02  -5.2071130884989687e+00   1.9311782760466663e+01  -5.2431014781603853e+00
   1.7518780112733342e+01  -5.8967253715984025e-01   6.1893592677933341e+01  -5.2310831372823721e+00   1.0133077908346668e+02  -5.2310831373017805e+00   1.9412238730066662e+01  -5.2666027226779892e+00
   1.7606370202000008e+01  -5.9046834715841334e-01   6.2240070711466672e+01  -5.2550423253203018e+00   1.0183867966100001e+02  -5.2550423253419520e+00   1.9518029977866661e+01  -5.2900936417864823e+00
   1.7694221423200009e+01  -5.9126366704193400e-01   6.2580472580533339e+01  -5.2789907805940528e+00   1.0235122319853335e+02  -5.2789907806156524e+00   1.9620276733333327e+01  -5.3135743539715641e+00
   1.7782924255600008e+01  -5.9205853285001298e-01   6.2929116809466670e+01  -5.3029286288369777e+00   1.0286058556133335e+02  -5.3029286288569484e+00   1.9724087018399995e+01  -5.3370449756848579e+00
   1.7872167128333341e+01  -5.9285297898994238e-01   6.3289425958600006e+01  -5.3268559935737549e+00   1.0336949264780002e+02  -5.3268559935948332e+00   1.9824767599066661e+01  -5.3605056214033295e+00
   1.7959468969266673e+01  -5.9364703829088583e-01   6.3649592209400005e+01  -5.3507729961668238e+00   1.0387091880733335e+02  -5.3507729961909494e+00   1.9928745103533327e+01  -5.3839564036668630e+00
   1.8047540275266673e+01  -5.9444074205902386e-01   6.3987968018466674e+01  -5.3746797558706945e+00   1.0438004821953335e+02  -5.3746797558969144e+00   2.0031565657333328e+01  -5.4073974331266665e+00
   1.8135413799933339e+01  -5.9523412013328247e-01   6.4319654917066671e+01  -5.3985763898768120e+00   1.0488949194740002e+02  -5.3985763899037540e+00   2.0132043469733329e+01  -5.4308288185773259e+00
   1.8223662971200007e+01  -5.9602720094135897e-01   6.4658144501333339e+01  -5.4224630133628260e+00   1.0541142937586669e+02  -5.4224630133912823e+00   2.0233330655066663e+01  -5.4542506670108137e+00
   1.8313225089666673e+01  -5.9682001155569864e-01   6.4999502741266667e+01  -5.4463397395364836e+00   1.0593370456493335e+02  -5.4463397395626778e+00   2.0335221566399998e+01  -5.4776630836479452e+00
   1.8401857220600007e+01  -5.9761257774921095e-01   6.5333566862666672e+01  -5.4702066796804614e+00   1.0645161010240001e+02  -5.4702066797097517e+00   2.0436209880666663e+01  -5.5010661719801597e+00


==> aT.txt <==
   4.9055155046666665e-01  -1.1437930131603874e-02   2.9063931653333336e-01  -1.9334597432787129e-01   7.0253280593333345e-01  -1.9334597432787584e-01   7.5472665066666653e-02  -1.2041256115087330e-01
   5.7864599513333337e-01  -2.0390975645108746e-02   6.1642927333333331e-01  -2.9306699780521106e-01   1.2735272205333334e+00  -2.9306699780521356e-01   1.7872466793333330e-01  -2.0276367443337623e-01
   6.6506644640000001e-01  -3.5594152741063742e-02   9.3797758799999997e-01  -3.7137644977575013e-01   1.8152233824000001e+00  -3.7137644977575046e-01   2.7897010846666664e-01  -2.7850661741393656e-01
   7.5189948600000001e-01  -5.9696009378266308e-02   1.2520640296000001e+00  -4.3883327250225529e-01   2.3638924799333334e+00  -4.3883327250225401e-01   3.7854569599999999e-01  -3.4786823218370494e-01
   8.4084042433333339e-01  -9.3525576183876635e-02   1.5691552153333335e+00  -4.9944971901568491e-01   2.9061829960666667e+00  -4.9944971901568536e-01   4.7776145786666668e-01  -4.1137021439484911e-01
   9.2781034853333333e-01  -1.3278787693165428e-01   1.8832542364000000e+00  -5.5525957640159485e-01   3.4417469967333334e+00  -5.5525957640159351e-01   5.7736401033333340e-01  -4.6915661463363900e-01
   1.0143721942000001e+00  -1.6909080048893749e-01   2.1974852896666666e+00  -6.0745915316291421e-01   3.9710834802666666e+00  -6.0745915316291299e-01   6.7687431126666675e-01  -5.2288777849313139e-01
   1.1016670986000001e+00  -1.9772899662598251e-01   2.5157536399333331e+00  -6.5682254329781831e-01   4.5056831269333335e+00  -6.5682254329781642e-01   7.7611539820000008e-01  -5.7345217501908086e-01
   1.1880767846666667e+00  -2.1980400713136553e-01   2.8301566446666664e+00  -7.0388471097450633e-01   5.0355554195333339e+00  -7.0388471097450367e-01   8.7508211853333340e-01  -6.2147001027925819e-01
   1.2761870626666667e+00  -2.3751740630151943e-01   3.1461742210666666e+00  -7.4903367275781241e-01   5.5696469370666675e+00  -7.4903367275781041e-01   9.7477606060000010e-01  -6.6738760281840293e-01
   1.3641325872000001e+00  -2.5218918338231117e-01   3.4650070515333331e+00  -7.9256145805577138e-01   6.0998425652666679e+00  -7.9256145805576828e-01   1.0742515878666667e+00  -7.1153422802638966e-01
   1.4522397067333335e+00  -2.6453749772691504e-01   3.7875045993999996e+00  -8.3469436282043674e-01   6.6247301414666682e+00  -8.3469436282043430e-01   1.1742968804000000e+00  -7.5416766977799798e-01
   1.5414879418000000e+00  -2.7501452512547003e-01   4.1088597277999996e+00  -8.7561193913192392e-01   7.1537674263333351e+00  -8.7561193913192126e-01   1.2734005590666666e+00  -7.9549380570257022e-01
   1.6303742484666668e+00  -2.8394752504749732e-01   4.4306461034666667e+00  -9.1545946134185552e-01   7.6796523296000014e+00  -9.1545946134185463e-01   1.3726740213999999e+00  -8.3566666956232361e-01
   1.7185047905333335e+00  -2.9159526693344634e-01   4.7469351827999997e+00  -9.5435641678804628e-01   8.2057645718666681e+00  -9.5435641678804373e-01   1.4733840052000000e+00  -8.7482804908002210e-01
   1.8060938187333335e+00  -2.9817338013947503e-01   5.0620128203999997e+00  -9.9240246948996713e-01   8.7279473618666685e+00  -9.9240246948996358e-01   1.5729495376666667e+00  -9.1307986032330257e-01
   1.8924866838000003e+00  -3.0386729973558091e-01   5.3783388951999997e+00  -1.0296817595665833e+00   9.2526660888666683e+00  -1.0296817595665806e+00   1.6719512828000000e+00  -9.5051448419752338e-01
   1.9790827290000004e+00  -3.0883976773015592e-01   5.6930953647999996e+00  -1.0662660730433833e+00   9.7835485648000020e+00  -1.0662660730433817e+00   1.7709790300666668e+00  -9.8721155454419907e-01
   2.0669504752666672e+00  -3.1323573087205198e-01   6.0083463445333329e+00  -1.1022172248295528e+00   1.0307953550000002e+01  -1.1022172248295514e+00   1.8702735384666669e+00  -1.0232367117134600e+00
   2.1539075802000003e+00  -3.1718585441826141e-01   6.3244987123333329e+00  -1.1375888811487416e+00   1.0835865932066669e+01  -1.1375888811487398e+00   1.9696483286666668e+00  -1.0586483848714312e+00
   2.2401476346666671e+00  -3.2080917620412452e-01   6.6396922077333329e+00  -1.1724279746484201e+00   1.1367343317200003e+01  -1.1724279746484172e+00   2.0688313281333337e+00  -1.0934971611439954e+00
   2.3270812116000004e+00  -3.2421511506044548e-01   6.9550043471333325e+00  -1.2067758182805681e+00   1.1897951913933337e+01  -1.2067758182805668e+00   2.1681618688000004e+00  -1.1278275460607254e+00
   2.4148602203333338e+00  -3.2750491511887375e-01   7.2731586859333328e+00  -1.2406689928766232e+00   1.2427167666266671e+01  -1.2406689928766226e+00   2.2686034792666669e+00  -1.1616783593141831e+00
   2.5036780989333338e+00  -3.3077256403742361e-01   7.5949314679333328e+00  -1.2741400622693402e+00   1.2962087156600004e+01  -1.2741400622693404e+00   2.3677556702666669e+00  -1.1950845337301483e+00
   2.5910539665333339e+00  -3.3410522544522347e-01   7.9105101165333327e+00  -1.3072181552908213e+00   1.3492369369800004e+01  -1.3072181552908233e+00   2.4678480696000000e+00  -1.2280771322313511e+00
   2.6778994644666674e+00  -3.3758325047648358e-01   8.2312696568666652e+00  -1.3399294437884628e+00   1.4020440751733338e+01  -1.3399294437884632e+00   2.5677880555999999e+00  -1.2606839596520472e+00
   2.7641285773333339e+00  -3.4127986625039330e-01   8.5515517361999986e+00  -1.3722975385396441e+00   1.4549263125000005e+01  -1.3722975385396465e+00   2.6686287796000001e+00  -1.2929302168976360e+00
   2.8519354012666671e+00  -3.4526067158563756e-01   8.8682423371333314e+00  -1.4043438196958506e+00   1.5073005256666672e+01  -1.4043438196958529e+00   2.7682476560000002e+00  -1.3248386821720139e+00
   2.9390546853333337e+00  -3.4958309452635861e-01   9.1855989597333316e+00  -1.4360877145391908e+00   1.5593453293000005e+01  -1.4360877145391933e+00   2.8675284808666670e+00  -1.3564299444582528e+00
   3.0266882688666672e+00  -3.5429597300657389e-01   9.5026253974666641e+00  -1.4675469324796229e+00   1.6115720919266671e+01  -1.4675469324796213e+00   2.9678201895333336e+00  -1.3877227778682630e+00
   3.1132881538666672e+00  -3.5943939820327281e-01   9.8200079497999972e+00  -1.4987376650787865e+00   1.6644238466666671e+01  -1.4987376650787885e+00   3.0671266414000002e+00  -1.4187343128324659e+00
   3.2029111990000008e+00  -3.6504490373736603e-01   1.0138632567333330e+01  -1.5296747572610667e+00   1.7175910569733340e+01  -1.5296747572610723e+00   3.1666419873333336e+00  -1.4494801999940301e+00
   3.2910168634000008e+00  -3.7113600087078247e-01   1.0456201597666663e+01  -1.5603718546275895e+00   1.7703494348000007e+01  -1.5603718546275958e+00   3.2652918613333335e+00  -1.4799750572045458e+00
   3.3776301026666675e+00  -3.7772897442072018e-01   1.0772705968733330e+01  -1.5908415308257502e+00   1.8224904060733341e+01  -1.5908415308257555e+00   3.3651729362666667e+00  -1.5102320033036807e+00
   3.4640751438666677e+00  -3.8483379621096137e-01   1.1093330702799998e+01  -1.6210953981758851e+00   1.8749957028933341e+01  -1.6210953981758911e+00   3.4645364712666669e+00  -1.5402634507242303e+00
   3.5505550820000011e+00  -3.9245500202943651e-01   1.1409782925133332e+01  -1.6511442041658919e+00   1.9271250782333340e+01  -1.6511442041658975e+00   3.5642374768000002e+00  -1.5700806752775347e+00
   3.6397394038000010e+00  -4.0059241462682171e-01   1.1725697330133332e+01  -1.6809979159562976e+00   1.9794830442533339e+01  -1.6809979159563038e+00   3.6636498844666670e+00  -1.5996942098629430e+00
   3.7262727948000012e+00  -4.0924166419186792e-01   1.2039450896600000e+01  -1.7106657946645800e+00   2.0312585551800005e+01  -1.7106657946645900e+00   3.7631402075333336e+00  -1.6291138251061288e+00
   3.8125902183333347e+00  -4.1839453765126294e-01   1.2357227928333334e+01  -1.7401564608971893e+00   2.0833798842400004e+01  -1.7401564608971991e+00   3.8638363147333337e+00  -1.6583486418575313e+00
   3.8995509174666680e+00  -4.2803925751912775e-01   1.2672373185600000e+01  -1.7694779527545732e+00   2.1361431330933335e+01  -1.7694779527545830e+00   3.9641059183333338e+00  -1.6874070621423780e+00
   3.9875875819333348e+00  -4.3816083004422973e-01   1.2988692505466666e+01  -1.7986377773370421e+00   2.1886047432533335e+01  -1.7986377773370523e+00   4.0648099207333335e+00  -1.7162970413795480e+00
   4.0740821940000016e+00  -4.4874159571867878e-01   1.3302617350000000e+01  -1.8276429566173971e+00   2.2407408119933336e+01  -1.8276429566174079e+00   4.1649085332666669e+00  -1.7450259434504074e+00
   4.1614889828000017e+00  -4.5976205791023539e-01   1.3615357037266667e+01  -1.8565000684131800e+00   2.2926867305133335e+01  -1.8565000684131920e+00   4.2654265581333339e+00  -1.7736007087131562e+00
   4.2498832045333348e+00  -4.7120196889343802e-01   1.3943651435266668e+01  -1.8852152830814723e+00   2.3439964201466669e+01  -1.8852152830814861e+00   4.3648977211333335e+00  -1.8020278217346568e+00
   4.3372347950000014e+00  -4.8304154501744667e-01   1.4259284912666669e+01  -1.9137943964676656e+00   2.3953581791933335e+01  -1.9137943964676811e+00   4.4645110248666668e+00  -1.8303133804276834e+00
   4.4267226902000010e+00  -4.9526260153761953e-01   1.4575094637533335e+01  -1.9422428595634067e+00   2.4470138615866666e+01  -1.9422428595634236e+00   4.5664546532666668e+00  -1.8584631059838876e+00
   4.5137439599333344e+00  -5.0784937645477801e-01   1.4894224762000002e+01  -1.9705658052650139e+00   2.4988502042333334e+01  -1.9705658052650323e+00   4.6659075997333330e+00  -1.8864823968391469e+00
   4.6027316257333348e+00  -5.2078886762628307e-01   1.5212541952466669e+01  -1.9987680725698667e+00   2.5514018353733334e+01  -1.9987680725698862e+00   4.7652273978666662e+00  -1.9143763346087643e+00
   4.6902718831333345e+00  -5.3407062623788049e-01   1.5526506227866669e+01  -2.0268542285027702e+00   2.6035746256066666e+01  -2.0268542285027906e+00   4.8647135793999992e+00  -1.9421497122656373e+00
   4.7794063538000016e+00  -5.4768609035794269e-01   1.5851681961600002e+01  -2.0548285880259107e+00   2.6555799664533332e+01  -2.0548285880259343e+00   4.9649260577999987e+00  -1.9698070531694927e+00
   4.8667381036666679e+00  -5.6162764744416105e-01   1.6168683594733334e+01  -2.0826952321530690e+00   2.7074819489533333e+01  -2.0826952321530938e+00   5.0644846293999990e+00  -1.9973526422652301e+00
   4.9543564186000015e+00  -5.7588764328369013e-01   1.6483213068666668e+01  -2.1104580244609394e+00   2.7591372539533332e+01  -2.1104580244609670e+00   5.1646459864666658e+00  -2.0247905282079475e+00
   5.0425275798666682e+00  -5.9045751232299781e-01   1.6804542770000001e+01  -2.1381206261662773e+00   2.8112395583266665e+01  -2.1381206261663048e+00   5.2643116097999991e+00  -2.0521245464157296e+00
   5.1300110710666686e+00  -6.0532714215455197e-01   1.7124079181933336e+01  -2.1656865099171387e+00   2.8635605121466664e+01  -2.1656865099171667e+00   5.3650384098666661e+00  -2.0793583371714348e+00
   5.2184509831333354e+00  -6.2048455996677798e-01   1.7437739158800003e+01  -2.1931589724286074e+00   2.9152653425533330e+01  -2.1931589724286389e+00   5.4663449303999991e+00  -2.1064953504256545e+00
   5.3055421862666687e+00  -6.3591605323728240e-01   1.7753157470066668e+01  -2.2205411460781490e+00   2.9670827313066663e+01  -2.2205411460781823e+00   5.5663797692666659e+00  -2.1335388669961759e+00
   5.3930313174000020e+00  -6.5160686485234709e-01   1.8069322994733334e+01  -2.2478360095624126e+00   3.0193206332333329e+01  -2.2478360095624481e+00   5.6661215533333325e+00  -2.1604920033639368e+00
   5.4804700232666690e+00  -6.6754256590558936e-01   1.8384494814933333e+01  -2.2750463977056796e+00   3.0717854246866661e+01  -2.2750463977057196e+00   5.7670714736666655e+00  -2.1873577259888490e+00
   5.5685881136666691e+00  -6.8371107044849166e-01   1.8713600661000001e+01  -2.3021750105002603e+00   3.1242147984599995e+01  -2.3021750105003065e+00   5.8670388047999991e+00  -2.2141388544776421e+00
   5.6552003476000028e+00  -7.0010503839215221e-01   1.9034852664800002e+01  -2.3292244214501574e+00   3.1762117833466661e+01  -2.3292244214502040e+00   5.9660271717333320e+00  -2.2408380825756247e+00
   5.7430323497333360e+00  -7.1672418770292179e-01   1.9356019803200002e+01  -2.3561970852816865e+00   3.2281998790199992e+01  -2.3561970852817331e+00   6.0654556634666656e+00  -2.2674579738531482e+00
   5.8297731072666696e+00  -7.3357688806015542e-01   1.9672330747866670e+01  -2.3830953450781203e+00   3.2796901496333327e+01  -2.3830953450781722e+00   6.1655327717999988e+00  -2.2940009760781885e+00
   5.9167828734000034e+00  -7.5068039321300939e-01   1.9988178499600004e+01  -2.4099214388892545e+00   3.3310630840999991e+01  -2.4099214388893113e+00   6.2652148959333323e+00  -2.3204694263526400e+00
   6.0057054043333364e+00  -7.6805921354387752e-01   2.0306978025200003e+01  -2.4366775058617227e+00   3.3823149534999992e+01  -2.4366775058617787e+00   6.3648749031999987e+00  -2.3468655575364314e+00
   6.0941424006000027e+00  -7.8574144186729433e-01   2.0625655032400005e+01  -2.4633655919311863e+00   3.4338120536333328e+01  -2.4633655919312436e+00   6.4635651148666655e+00  -2.3731915046657241e+00
   6.1814727637333364e+00  -8.0375331458350008e-01   2.0945901401600004e+01  -2.4899876551135236e+00   3.4855917060799996e+01  -2.4899876551135836e+00   6.5635316914666655e+00  -2.3994493101772250e+00
   6.2699388098000028e+00  -8.2211284871247825e-01   2.1264170255466670e+01  -2.5165455704283692e+00   3.5372044136133326e+01  -2.5165455704284287e+00   6.6625886331333319e+00  -2.4256409297755090e+00
   6.3608506392666699e+00  -8.4082387576254369e-01   2.1583834216133337e+01  -2.5430411344852377e+00   3.5882633073133327e+01  -2.5430411344852990e+00   6.7621974593999985e+00  -2.4517682363807181e+00
   6.4485557976000036e+00  -8.5987196176600256e-01   2.1899299621933338e+01  -2.5694760697595562e+00   3.6399469196533325e+01  -2.5694760697596193e+00   6.8621154120666654e+00  -2.4778330253704741e+00
   6.5376430549333371e+00  -8.7922338198362704e-01   2.2216146981333338e+01  -2.5958520285834212e+00   3.6919399449266656e+01  -2.5958520285834847e+00   6.9620918932666651e+00  -2.5038370181661271e+00
   6.6264424602666701e+00  -8.9882753151779593e-01   2.2544786546333338e+01  -2.6221705968734739e+00   3.7428978525266658e+01  -2.6221705968735436e+00   7.0616123297333315e+00  -2.5297818666194427e+00
   6.7141178020000032e+00  -9.1862217010139890e-01   2.2868700736800005e+01  -2.6484332976164127e+00   3.7950524973999990e+01  -2.6484332976164868e+00   7.1615775982666650e+00  -2.5556691568110259e+00
   6.8022617622666699e+00  -9.3854012645435159e-01   2.3185436439200004e+01  -2.6746415941306685e+00   3.8470644928466655e+01  -2.6746415941307422e+00   7.2615322005333320e+00  -2.5815004122642584e+00
   6.8897971236000028e+00  -9.5851584265702039e-01   2.3501818362200005e+01  -2.7007968931213049e+00   3.8991284679266656e+01  -2.7007968931213813e+00   7.3608744247999986e+00  -2.6072770970026187e+00
   6.9764399374666697e+00  -9.7849046891021307e-01   2.3820912535400005e+01  -2.7269005475434285e+00   3.9499763385999991e+01  -2.7269005475435177e+00   7.4603045381999991e+00  -2.6330006186384116e+00
   7.0653733304000026e+00  -9.9841489291188634e-01   2.4137795356266672e+01  -2.7529538592884664e+00   4.0011567821199989e+01  -2.7529538592885636e+00   7.5612587065333328e+00  -2.6586723312051270e+00
   7.1541624186000030e+00  -1.0182507652375419e+00   2.4457611879666672e+01  -2.7789580817060595e+00   4.0518296720466658e+01  -2.7789580817061648e+00   7.6626419679333324e+00  -2.6842935384468198e+00
   7.2424116454000034e+00  -1.0379700159118079e+00   2.4773547942733337e+01  -2.8049144219735043e+00   4.1032414627933328e+01  -2.8049144219736104e+00   7.7623461355333321e+00  -2.7098654952590842e+00
   7.3310743102000036e+00  -1.0575534888003146e+00   2.5090782424200004e+01  -2.8308240433235463e+00   4.1547623143666662e+01  -2.8308240433236569e+00   7.8616852140666653e+00  -2.7353894106978940e+00
   7.4185703131333369e+00  -1.0769892343596652e+00   2.5413619552133337e+01  -2.8566880671406327e+00   4.2058855823466665e+01  -2.8566880671407446e+00   7.9610080770666656e+00  -2.7608664499939688e+00
   7.5066145590000035e+00  -1.0962708246669635e+00   2.5734788408000004e+01  -2.8825075749345341e+00   4.2566683049933332e+01  -2.8825075749346483e+00   8.0612075755333326e+00  -2.7862977367433364e+00
   7.5988192846000038e+00  -1.1153958825590320e+00   2.6052552587466671e+01  -2.9082836102000265e+00   4.3074928053133334e+01  -2.9082836102001490e+00   8.1613772953999995e+00  -2.8116843548385586e+00
   7.6869724806000042e+00  -1.1343648920295419e+00   2.6372611187466671e+01  -2.9340171801702200e+00   4.3584538131800002e+01  -2.9340171801703550e+00   8.2610294266666653e+00  -2.8370273501823293e+00
   7.7743543815333371e+00  -1.1531802843652770e+00   2.6697613684000004e+01  -2.9597092574707671e+00   4.4092977033266671e+01  -2.9597092574709083e+00   8.3615442939333313e+00  -2.8623277324087826e+00
   7.8622132857333371e+00  -1.1718457612344877e+00   2.7014350441866672e+01  -2.9853607816814915e+00   4.4600657108800007e+01  -2.9853607816816381e+00   8.4619953519333322e+00  -2.8875864768129436e+00
   7.9526329430000038e+00  -1.1903658066889600e+00   2.7332751369200004e+01  -3.0109726608116301e+00   4.5114050301400006e+01  -3.0109726608117713e+00   8.5655140068666658e+00  -2.9128045254552020e+00
   8.0402519262666701e+00  -1.2087453428740791e+00   2.7648503209466671e+01  -3.0365457726941680e+00   4.5625815854066673e+01  -3.0365457726943168e+00   8.6680654836666662e+00  -2.9379827891601691e+00
   8.1282667884000031e+00  -1.2269894917396291e+00   2.7960896151533337e+01  -3.0620809663046629e+00   4.6137564152400003e+01  -3.0620809663048179e+00   8.7700287329333335e+00  -2.9631221484639108e+00
   8.2156168094666686e+00  -1.2451034133180572e+00   2.8283353311333336e+01  -3.0875790630092315e+00   4.6655211672266667e+01  -3.0875790630094029e+00   8.8687638520000007e+00  -2.9882234551332925e+00
   8.3023384020000019e+00  -1.2630921984953232e+00   2.8606286759600003e+01  -3.1130408577462600e+00   4.7176044259933335e+01  -3.1130408577464457e+00   8.9688227053333343e+00  -3.0132875333390898e+00
   8.3899019344666694e+00  -1.2809608001282144e+00   2.8930864521533337e+01  -3.1384671201459087e+00   4.7686716630200003e+01  -3.1384671201461116e+00   9.0686470529333345e+00  -3.0383151808052693e+00
   8.4773034495333359e+00  -1.2987139908861516e+00   2.9255388682533336e+01  -3.1638585955914009e+00   4.8193213386133337e+01  -3.1638585955916176e+00   9.1695459194000009e+00  -3.0633071699921905e+00
   8.5645888942666701e+00  -1.3163563395388436e+00   2.9573262585266669e+01  -3.1892160062254682e+00   4.8709588470000007e+01  -3.1892160062256911e+00   9.2714026034666670e+00  -3.0882642491414853e+00
   8.6523834557333377e+00  -1.3338921998341617e+00   2.9893390005533334e+01  -3.2145400519054874e+00   4.9223076082733343e+01  -3.2145400519057321e+00   9.3731486914666675e+00  -3.1131871432189655e+00
   8.7413087492666719e+00  -1.3513257078457581e+00   3.0209509588400000e+01  -3.2398314111102424e+00   4.9739135970200010e+01  -3.2398314111105013e+00   9.4740290584000011e+00  -3.1380765548973386e+00
   8.8284111416666722e+00  -1.3686607849037757e+00   3.0540570191800001e+01  -3.2650907418012896e+00   5.0245494334400007e+01  -3.2650907418015489e+00   9.5733530978666685e+00  -3.1629331654761907e+00
   8.9157360400000059e+00  -1.3859011440954925e+00   3.0866191469666667e+01  -3.2903186822415273e+00   5.0755682185000005e+01  -3.2903186822418067e+00   9.6724909492666686e+00  -3.1877576357245290e+00
   9.0038747160666723e+00  -1.4030502989396534e+00   3.1198506765466668e+01  -3.3155158517736254e+00   5.1269230522266675e+01  -3.3155158517739234e+00   9.7740844027333349e+00  -3.2125506066870826e+00
   9.0912631350000055e+00  -1.4201115732730105e+00   3.1520487965200001e+01  -3.3406828515603557e+00   5.1787581930266676e+01  -3.3406828515606590e+00   9.8768821764666690e+00  -3.2373127004659890e+00
   9.1796964978000055e+00  -1.4370881116937033e+00   3.1844407300666667e+01  -3.3658202652894138e+00   5.2302770102733341e+01  -3.3658202652897184e+00   9.9786646956000027e+00  -3.2620445209587916e+00
   9.2662569327333397e+00  -1.4539828901212184e+00   3.2166984610333337e+01  -3.3909286598443327e+00   5.2812068848600006e+01  -3.3909286598446249e+00   1.0080013948066670e+01  -3.2867466545632564e+00
   9.3531143129333394e+00  -1.4707987261832831e+00   3.2493989770533339e+01  -3.4160085859437137e+00   5.3325744857133337e+01  -3.4160085859440197e+00   1.0180345695733337e+01  -3.3114196708463877e+00
   9.4404440848666731e+00  -1.4875382892455391e+00   3.2816311398600007e+01  -3.4410605787504456e+00   5.3833431104133339e+01  -3.4410605787507911e+00   1.0280264070066670e+01  -3.3360641231645585e+00
   9.5282321050666727e+00  -1.5042041099727181e+00   3.3140715623666672e+01  -3.4660851584525316e+00   5.4351360212466673e+01  -3.4660851584528962e+00   1.0380439968800003e+01  -3.3606805492995484e+00
   9.6155353510666721e+00  -1.5207985893608011e+00   3.3456290162466672e+01  -3.4910828308170565e+00   5.4868103155000007e+01  -3.4910828308174415e+00   1.0481722182400002e+01  -3.3852694720059033e+00
   9.7022854592000058e+00  -1.5373240072137075e+00   3.3770151380933342e+01  -3.5160540877189654e+00   5.5380927145066671e+01  -3.5160540877193398e+00   1.0582057300666669e+01  -3.4098313995890059e+00
   9.7885080072000061e+00  -1.5537825300614514e+00   3.4089611213066675e+01  -3.5409994076457574e+00   5.5905209397400007e+01  -3.5409994076461291e+00   1.0681884806333336e+01  -3.4343668264184082e+00
   9.8750758586666727e+00  -1.5701762185316415e+00   3.4406467922666678e+01  -3.5659192561795554e+00   5.6425899723600004e+01  -3.5659192561799236e+00   1.0782771021400002e+01  -3.4588762334358254e+00
   9.9630375106000066e+00  -1.5865070341957572e+00   3.4723312664933346e+01  -3.5908140864576672e+00   5.6940980674600006e+01  -3.5908140864580114e+00   1.0882359710200003e+01  -3.4833600886330092e+00
   1.0050382347866673e+01  -1.6027768459174643e+00   3.5042815339666681e+01  -3.6156843396128435e+00   5.7451236395733339e+01  -3.6156843396131606e+00   1.0982506106866669e+01  -3.5078188475255736e+00
   1.0135953041666673e+01  -1.6189874357330081e+00   3.5366904746600014e+01  -3.6405304451942055e+00   5.7959966628266670e+01  -3.6405304451945124e+00   1.1083586712933336e+01  -3.5322529535716480e+00
   1.0222901035066673e+01  -1.6351405042950695e+00   3.5690592021133348e+01  -3.6653528215699649e+00   5.8472142456133334e+01  -3.6653528215702527e+00   1.1183275777866669e+01  -3.5566628386000518e+00
   1.0310847448466673e+01  -1.6512376759112763e+00   3.6008434291000015e+01  -3.6901518763127048e+00   5.8983323083999998e+01  -3.6901518763129575e+00   1.1282677029266669e+01  -3.5810489232154032e+00
   1.0397884134200005e+01  -1.6672805032077980e+00   3.6322608626866682e+01  -3.7149280065682180e+00   5.9498246732799998e+01  -3.7149280065684995e+00   1.1382821856533335e+01  -3.6054116171858395e+00
   1.0485505730866672e+01  -1.6832704714470550e+00   3.6638441694400015e+01  -3.7396815994089172e+00   6.0010828488599998e+01  -3.7396815994092023e+00   1.1482492294066668e+01  -3.6297513198033369e+00
   1.0572839145466672e+01  -1.6992090025268782e+00   3.6956787010600017e+01  -3.7644130321721283e+00   6.0516686159333332e+01  -3.7644130321724267e+00   1.1582068388466668e+01  -3.6540684202422242e+00
   1.0659765842733337e+01  -1.7150974586868470e+00   3.7277754629333351e+01  -3.7891226727844436e+00   6.1029213999933333e+01  -3.7891226727847296e+00   1.1683183549200001e+01  -3.6783632978974543e+00
   1.0747976115066670e+01  -1.7309371459454177e+00   3.7598412226800015e+01  -3.8138108800725599e+00   6.1538853963266668e+01  -3.8138108800728845e+00   1.1782886572333334e+01  -3.7026363227051822e+00
   1.0835201903466670e+01  -1.7467293172898999e+00   3.7917265295333351e+01  -3.8384780040615794e+00   6.2048749431466668e+01  -3.8384780040619466e+00   1.1882407680733333e+01  -3.7268878554595704e+00
   1.0922021990333336e+01  -1.7624751756394867e+00   3.8234838480000015e+01  -3.8631243862609468e+00   6.2552454784333335e+01  -3.8631243862613727e+00   1.1983240568866666e+01  -3.7511182481044121e+00
   1.1009883352000003e+01  -1.7781758765997948e+00   3.8557626071400016e+01  -3.8877503599390648e+00   6.3059011159600004e+01  -3.8877503599395271e+00   1.2082545108266666e+01  -3.7753278440251079e+00
   1.1098237551400002e+01  -1.7938325310259753e+00   3.8886385865733352e+01  -3.9123562503866882e+00   6.3570496201866668e+01  -3.9123562503872766e+00   1.2185244020733332e+01  -3.7995169783194691e+00
   1.1185797305133336e+01  -1.8094462074098221e+00   3.9207053505666686e+01  -3.9369423751700316e+00   6.4076785811733330e+01  -3.9369423751707000e+00   1.2285341114533333e+01  -3.8236859780638519e+00
   1.1273654914200003e+01  -1.8250179341051511e+00   3.9524130599933351e+01  -3.9615090443739405e+00   6.4592562908399998e+01  -3.9615090443747207e+00   1.2384996544266667e+01  -3.8478351625659473e+00
   1.1360323688000003e+01  -1.8405487014043016e+00   3.9857367895066687e+01  -3.9860565608352596e+00   6.5105459080733326e+01  -3.9860565608361784e+00   1.2484662506199999e+01  -3.8719648436078344e+00
   1.1446989909600003e+01  -1.8560394634776163e+00   4.0181579309200018e+01  -4.0105852203676120e+00   6.5616767284066654e+01  -4.0105852203685544e+00   1.2584447905199999e+01  -3.8960753256806679e+00
   1.1534920502133335e+01  -1.8714911401865986e+00   4.0506210154133349e+01  -4.0350953119770958e+00   6.6133183932999984e+01  -4.0350953119780337e+00   1.2686264317266666e+01  -3.9201669062089755e+00
   1.1622051004600003e+01  -1.8869046187807219e+00   4.0832425903000015e+01  -4.0595871180698913e+00   6.6646612678599979e+01  -4.0595871180708745e+00   1.2787251625733333e+01  -3.9442398757674408e+00
   1.1710270806066669e+01  -1.9022807554866632e+00   4.1156834414000016e+01  -4.0840609146521896e+00   6.7176196805066652e+01  -4.0840609146531817e+00   1.2889605258533333e+01  -3.9682945182897607e+00
   1.1799799135466669e+01  -1.9176203769983324e+00   4.1477989484266686e+01  -4.1085169715223575e+00   6.7695271196399986e+01  -4.1085169715232563e+00   1.2989481963533333e+01  -3.9923311112670836e+00
   1.1890212318866670e+01  -1.9329242818750361e+00   4.1810382079666688e+01  -4.1329555524558250e+00   6.8208030953799991e+01  -4.1329555524568402e+00   1.3089548606466666e+01  -4.0163499259426167e+00
   1.1977800599533337e+01  -1.9481932418547387e+00   4.2132491438533357e+01  -4.1573769153835549e+00   6.8717874047333325e+01  -4.1573769153846492e+00   1.3189393837799999e+01  -4.0403512274965898e+00
   1.2064447701733338e+01  -1.9634280030885913e+00   4.2450823601866688e+01  -4.1817813125634773e+00   6.9227438317266660e+01  -4.1817813125648104e+00   1.3288962172133333e+01  -4.0643352752247637e+00
   1.2152637008400005e+01  -1.9786292873024580e+00   4.2779794817933357e+01  -4.2061689907461410e+00   6.9735110842666657e+01  -4.2061689907474751e+00   1.3390345162533333e+01  -4.0883023227122735e+00
   1.2239277231933338e+01  -1.9937977928907726e+00   4.3122329752000027e+01  -4.2305401913337040e+00   7.0241344152866660e+01  -4.2305401913351597e+00   1.3490176167266666e+01  -4.1122526179969139e+00
   1.2327308026600004e+01  -2.0089341959474316e+00   4.3456929639666697e+01  -4.2548951505338151e+00   7.0750444420866657e+01  -4.2548951505355070e+00   1.3589766723333334e+01  -4.1361864037315339e+00
   1.2414136605266672e+01  -2.0240391512381812e+00   4.3783478870466695e+01  -4.2792340995077600e+00   7.1258988440666656e+01  -4.2792340995097584e+00   1.3690225944200000e+01  -4.1601039173375325e+00
   1.2501225803200004e+01  -2.0391132931185805e+00   4.4106179192533361e+01  -4.3035572645133717e+00   7.1769418923266656e+01  -4.3035572645155042e+00   1.3791351826000000e+01  -4.1840053911536668e+00
   1.2588977311466671e+01  -2.0541572364012279e+00   4.4422521570000029e+01  -4.3278648670424014e+00   7.2283400900333319e+01  -4.3278648670448341e+00   1.3891362377666667e+01  -4.2078910525791517e+00
   1.2677843327400005e+01  -2.0691715771756787e+00   4.4742893496466692e+01  -4.3521571239545409e+00   7.2786557962266656e+01  -4.3521571239570864e+00   1.3990670562266667e+01  -4.2317611242131479e+00
   1.2764480095133338e+01  -2.0841568935842600e+00   4.5058951074333358e+01  -4.3764342476047826e+00   7.3292923127533328e+01  -4.3764342476075138e+00   1.4089629100200000e+01  -4.2556158239876103e+00
   1.2851541632533339e+01  -2.0991137465566099e+00   4.5375675013333357e+01  -4.4006964459684932e+00   7.3798895499733334e+01  -4.4006964459711293e+00   1.4189401180199999e+01  -4.2794553652975429e+00
   1.2939704836666673e+01  -2.1140426805057317e+00   4.5695716463400025e+01  -4.4249439227598373e+00   7.4308118300800004e+01  -4.4249439227626164e+00   1.4289776133599998e+01  -4.3032799571244666e+00
   1.3026685601400006e+01  -2.1289442239879377e+00   4.6012459583800023e+01  -4.4491768775484095e+00   7.4807836801066671e+01  -4.4491768775513982e+00   1.4389962756399999e+01  -4.3270898041567127e+00
   1.3116787650133340e+01  -2.1438188903290656e+00   4.6328180048133355e+01  -4.4733955058707213e+00   7.5313601759000008e+01  -4.4733955058737660e+00   1.4489221468666665e+01  -4.3508851069075387e+00
   1.3205487635733340e+01  -2.1586671782190128e+00   4.6641495737333358e+01  -4.4975999993383677e+00   7.5818819282600003e+01  -4.4975999993417304e+00   1.4589455598733332e+01  -4.3746660618252831e+00
   1.3292230323400005e+01  -2.1734895722766030e+00   4.6956698284200023e+01  -4.5217905457417276e+00   7.6322263540666668e+01  -4.5217905457457048e+00   1.4689140478466665e+01  -4.3984328614036770e+00
   1.3380799440200006e+01  -2.1882865435865795e+00   4.7288055309000022e+01  -4.5459673291522602e+00   7.6826683576266674e+01  -4.5459673291562250e+00   1.4788618109933331e+01  -4.4221856942862479e+00
   1.3470809050200005e+01  -2.2030585502104296e+00   4.7621692878866689e+01  -4.5701305300184689e+00   7.7334908567800014e+01  -4.5701305300222224e+00   1.4887655638133332e+01  -4.4459247453675168e+00
   1.3557663841866672e+01  -2.2178060376725708e+00   4.7942952481600024e+01  -4.5942803252616224e+00   7.7843868217200011e+01  -4.5942803252653341e+00   1.4986841315799998e+01  -4.4696501958931645e+00
   1.3644401411066672e+01  -2.2325294394234141e+00   4.8258685474066688e+01  -4.6184168883668288e+00   7.8354746323600011e+01  -4.6184168883704730e+00   1.5086171335266664e+01  -4.4933622235535360e+00
   1.3731207691200005e+01  -2.2472291772806128e+00   4.8575321418133356e+01  -4.6425403894706161e+00   7.8859761709666671e+01  -4.6425403894747861e+00   1.5185852803933331e+01  -4.5170610025751428e+00
   1.3818201480000004e+01  -2.2619056618497413e+00   4.8894761110733356e+01  -4.6666509954477826e+00   7.9366884371933338e+01  -4.6666509954521658e+00   1.5284867998199998e+01  -4.5407467038109504e+00
   1.3906148779133337e+01  -2.2765592929256440e+00   4.9213952597800024e+01  -4.6907488699941462e+00   7.9883532062666674e+01  -4.6907488699984086e+00   1.5384549978133331e+01  -4.5644194948267511e+00
   1.3992646350533338e+01  -2.2911904598754953e+00   4.9535700179533357e+01  -4.7148341737052117e+00   8.0403413344066678e+01  -4.7148341737096944e+00   1.5484501407533331e+01  -4.5880795399827221e+00
   1.4078901420466671e+01  -2.3057995420045772e+00   4.9855068165600024e+01  -4.7389070641561020e+00   8.0909160841333346e+01  -4.7389070641611095e+00   1.5585406275933332e+01  -4.6117270005163151e+00
   1.4166828542666671e+01  -2.3203869089058045e+00   5.0172085938200027e+01  -4.7629676959754708e+00   8.1413893557600019e+01  -4.7629676959808345e+00   1.5684841227666665e+01  -4.6353620346194724e+00
   1.4256210365400005e+01  -2.3349529207937989e+00   5.0489505316933361e+01  -4.7870162209184581e+00   8.1925020980933354e+01  -4.7870162209241887e+00   1.5785296643066665e+01  -4.6589847975159646e+00
   1.4344063985200005e+01  -2.3494979288243991e+00   5.0815775915200028e+01  -4.8110527879384826e+00   8.2432851248666694e+01  -4.8110527879444112e+00   1.5885785948599999e+01  -4.6825954415339304e+00
   1.4431355571866671e+01  -2.3640222754003659e+00   5.1133526387000025e+01  -4.8350775432542576e+00   8.2935463453066689e+01  -4.8350775432608177e+00   1.5986644277199998e+01  -4.7061941161766248e+00
   1.4518022369066671e+01  -2.3785262944640349e+00   5.1459345874000022e+01  -4.8590906304176569e+00   8.3441211556933354e+01  -4.8590906304250749e+00   1.6087645583199997e+01  -4.7297809681923297e+00
   1.4605196629133337e+01  -2.3930103117775383e+00   5.1776935497400018e+01  -4.8830921903771802e+00   8.3943604508800021e+01  -4.8830921903846418e+00   1.6187400349999997e+01  -4.7533561416418433e+00
   1.4693501154733337e+01  -2.4074746451913649e+00   5.2103039102333348e+01  -4.9070823615411649e+00   8.4450086166266686e+01  -4.9070823615486177e+00   1.6288278733799999e+01  -4.7769197779625321e+00
   1.4780250648133336e+01  -2.4219196049016705e+00   5.2423966254933347e+01  -4.9310612798384259e+00   8.4953442947000013e+01  -4.9310612798465696e+00   1.6388250559466666e+01  -4.8004720160309322e+00
   1.4867899497266670e+01  -2.4363454936971070e+00   5.2745847900800015e+01  -4.9550290787760751e+00   8.5458558132466678e+01  -4.9550290787852065e+00   1.6488938732733331e+01  -4.8240129922262867e+00
   1.4955551396200004e+01  -2.4507526071955428e+00   5.3060539212533349e+01  -4.9789858894980172e+00   8.5969167275333348e+01  -4.9789858895075012e+00   1.6589367779933330e+01  -4.8475428404878098e+00
   1.5043863981466671e+01  -2.4651412340712584e+00   5.3382773413133350e+01  -5.0029318408396950e+00   8.6487140775400007e+01  -5.0029318408495165e+00   1.6689807729866661e+01  -4.8710616923723133e+00
   1.5130902740200005e+01  -2.4795116562730777e+00   5.3696795333200015e+01  -5.0268670593819413e+00   8.6999238995933339e+01  -5.0268670593927931e+00   1.6789042596999995e+01  -4.8945696771118978e+00
   1.5217606408866672e+01  -2.4938641492338345e+00   5.4010066975533348e+01  -5.0507916695030417e+00   8.7504132071666675e+01  -5.0507916695140693e+00   1.6891076768666661e+01  -4.9180669216660284e+00
   1.5305175202200006e+01  -2.5081989820716473e+00   5.4340238773466680e+01  -5.0747057934300015e+00   8.8009281641533335e+01  -5.0747057934421695e+00   1.6994847791399994e+01  -4.9415535507760584e+00
   1.5392319497800006e+01  -2.5225164177833648e+00   5.4670541953533345e+01  -5.0986095512870353e+00   8.8510260513266672e+01  -5.0986095513003100e+00   1.7096428153799994e+01  -4.9650296870142263e+00
   1.5480340799266672e+01  -2.5368167134305364e+00   5.5002245660733344e+01  -5.1225030611445836e+00   8.9010212766600006e+01  -5.1225030611587696e+00   1.7197082258399995e+01  -4.9884954508362105e+00
   1.5567235437600006e+01  -2.5511001203183081e+00   5.5325617434133342e+01  -5.1463864390653669e+00   8.9519239859733332e+01  -5.1463864390786149e+00   1.7298817990466663e+01  -5.0119509606289414e+00
   1.5655167596600005e+01  -2.5653668841675290e+00   5.5652466608466675e+01  -5.1702597991490356e+00   9.0028139598199999e+01  -5.1702597991631851e+00   1.7400880665733329e+01  -5.0353963327560756e+00
   1.5743155700400006e+01  -2.5796172452803803e+00   5.5976742159466674e+01  -5.1941232535764490e+00   9.0534521776466661e+01  -5.1941232535923474e+00   1.7500588956066661e+01  -5.0588316816039809e+00
   1.5831304685866673e+01  -2.5938514386998723e+00   5.6308448845000008e+01  -5.2179769126537217e+00   9.1040332967466668e+01  -5.2179769126700783e+00   1.7603043212733329e+01  -5.0822571196259299e+00
   1.5918032977066673e+01  -2.6080696943634352e+00   5.6632170068733345e+01  -5.2418208848507568e+00   9.1548706687066669e+01  -5.2418208848679466e+00   1.7702100601533328e+01  -5.1056727573881728e+00
   1.6004727949533340e+01  -2.6222722372508640e+00   5.6949747455333345e+01  -5.2656552768453029e+00   9.2054055760200001e+01  -5.2656552768616978e+00   1.7801865500466661e+01  -5.1290787036093635e+00
   1.6091864665333340e+01  -2.6364592875269310e+00   5.7266580287200014e+01  -5.2894801935582869e+00   9.2558608646866674e+01  -5.2894801935736213e+00   1.7902271633133328e+01  -5.1524750651975850e+00
   1.6177921397533339e+01  -2.6506310606788297e+00   5.7580932957133349e+01  -5.3132957381963770e+00   9.3063405930400009e+01  -5.3132957382135251e+00   1.8003536077399996e+01  -5.1758619472984790e+00
   1.6265562061200008e+01  -2.6647877676487179e+00   5.7896686387933350e+01  -5.3371020122860520e+00   9.3572103229266673e+01  -5.3371020123048218e+00   1.8104082470533328e+01  -5.1992394533293496e+00
   1.6352470903666674e+01  -2.6789296149615565e+00   5.8213880496200019e+01  -5.3608991157118639e+00   9.4072512404333338e+01  -5.3608991157309580e+00   1.8204743971733329e+01  -5.2226076850171665e+00
   1.6439844353933339e+01  -2.6930568048484491e+00   5.8527588600800023e+01  -5.3846871467480470e+00   9.4576150611533336e+01  -5.3846871467683233e+00   1.8304745969999995e+01  -5.2459667424261829e+00
   1.6526705352333337e+01  -2.7071695353656922e+00   5.8846475865600020e+01  -5.4084662020969798e+00   9.5082195558466665e+01  -5.4084662021184551e+00   1.8404654118933330e+01  -5.2693167240136294e+00
   1.6614566838733339e+01  -2.7212680005096646e+00   5.9162767186266684e+01  -5.4322363769220177e+00   9.5582118496199996e+01  -5.4322363769425346e+00   1.8504698145999996e+01  -5.2926577266506252e+00
   1.6701722899733340e+01  -2.7353523903278081e+00   5.9480307606533351e+01  -5.4559977648770834e+00   9.6088659486333327e+01  -5.4559977648967548e+00   1.8604448420333330e+01  -5.3159898456494563e+00
   1.6788629714466673e+01  -2.7494228910257843e+00   5.9797509137000020e+01  -5.4797504581394252e+00   9.6587777468733321e+01  -5.4797504581617389e+00   1.8703886607666664e+01  -5.3393131748181002e+00
   1.6875446741466671e+01  -2.7634796850710104e+00   6.0112038107200021e+01  -5.5034945474427621e+00   9.7100905041399983e+01  -5.5034945474680192e+00   1.8805133554666664e+01  -5.3626278064683692e+00
   1.6963145329600003e+01  -2.7775229512927382e+00   6.0426862786466685e+01  -5.5272301221051618e+00   9.7613019045466643e+01  -5.5272301221318543e+00   1.8905348611799997e+01  -5.3859338314636940e+00
   1.7051030476066671e+01  -2.7915528649787524e+00   6.0745478773133350e+01  -5.5509572700617076e+00   9.8123517479466642e+01  -5.5509572700892544e+00   1.9006711521399996e+01  -5.4092313392391720e+00
   1.7138244148133339e+01  -2.8055695979688791e+00   6.1062622515000015e+01  -5.5746760778854583e+00   9.8627651265999972e+01  -5.5746760779138249e+00   1.9106735575199995e+01  -5.4325204178396236e+00
   1.7226360190266671e+01  -2.8195733187454319e+00   6.1378375942333349e+01  -5.5983866308186174e+00   9.9136972516466642e+01  -5.5983866308502499e+00   1.9206545267333329e+01  -5.4558011539445515e+00
   1.7313167591400006e+01  -2.8335641925206665e+00   6.1702599927200019e+01  -5.6220890128061152e+00   9.9637617177399974e+01  -5.6220890128436274e+00   1.9306627822999996e+01  -5.4790736328886656e+00
   1.7402489816800006e+01  -2.8475423813214285e+00   6.2034219352000022e+01  -5.6457833065133958e+00   1.0013905427766665e+02  -5.6457833065522518e+00   1.9406077822733330e+01  -5.5023379387044020e+00
   1.7488720524000005e+01  -2.8615080440710536e+00   6.2361195951800021e+01  -5.6694695933605139e+00   1.0064111801339997e+02  -5.6694695933995884e+00   1.9506682523866665e+01  -5.5255941541393021e+00
   1.7575778229400004e+01  -2.8754613366686561e+00   6.2682937951400021e+01  -5.6931479535334288e+00   1.0114627198819997e+02  -5.6931479535696834e+00   1.9607231284066664e+01  -5.5488423606853141e+00
   1.7662511583466671e+01  -2.8894024120658663e+00   6.3010985909866690e+01  -5.7168184660221613e+00   1.0164954623246663e+02  -5.7168184660596042e+00   1.9706402123266663e+01  -5.5720826385940203e+00
   1.7750274224666672e+01  -2.9033314203412046e+00   6.3334931396266690e+01  -5.7404812086382542e+00   1.0214845529819996e+02  -5.7404812086823789e+00   1.9806009258333329e+01  -5.5953150669128195e+00
   1.7838322438733339e+01  -2.9172485087720439e+00   6.3663408079333358e+01  -5.7641362580436155e+00   1.0265387652033330e+02  -5.7641362580927984e+00   1.9905824400999997e+01  -5.6185397235073546e+00
   1.7926348697400005e+01  -2.9311538219044020e+00   6.4012106592933364e+01  -5.7877836897632902e+00   1.0315190835419996e+02  -5.7877836898148871e+00   2.0005564316466664e+01  -5.6417566850911687e+00


==> bB.txt <==
   5.0000000000000000e+00   4.4579114605999992e-01   1.5754902066800003e+00   1.4005251030199997e+00   4.3715629090000008e-01
   1.0000000000000000e+01   4.6049849106000001e-01   1.5717685299999997e+00   1.4912256514199997e+00   4.8856313275999980e-01
   1.5000000000000000e+01   4.8210074230000000e-01   1.5896051217199996e+00   2.1972958692400004e+00   5.2029471165999996e-01
   2.0000000000000000e+01   4.9558481991999992e-01   1.5964823311799998e+00   2.9182067066399999e+00   6.0846267266000020e-01
   2.5000000000000000e+01   5.0496481469999999e-01   1.6038585671799999e+00   3.6545998656999985e+00   6.2910838704000005e-01
   3.0000000000000000e+01   5.3434245600000008e-01   1.2385945157800000e+00   3.4399236129399990e+00   4.8482071051999998e-01
   3.5000000000000000e+01   5.4923847916000013e-01   1.0297265141400000e+00   3.4458035845800001e+00   4.2124241945999996e-01
   4.0000000000000000e+01   5.7876161005999993e-01   1.6389518952600000e+00   5.6672266738399992e+00   8.1115737311999991e-01


==> bT.txt <==
   5.0000000000000000e+00   1.1911340875975425e+00   1.0623091075950186e+00   1.0623091075949245e+00   1.1137449374026058e+00
   1.0000000000000000e+01   4.5077650974399794e-02   7.1337417984057997e-03   7.1337417984067251e-03   8.1962840887693338e-03
   1.5000000000000000e+01   3.3752635109797237e-02   2.0860257540707052e-03   2.0860257540721728e-03   1.9914860755916083e-03
   2.0000000000000000e+01   3.7479469967047874e-02   5.3856083074903889e-04   5.3856083074875819e-04   4.7199633404263868e-04
   2.5000000000000000e+01   3.8085098384645390e-02   1.1756101956348382e-04   1.1756101956316198e-04   9.7160377835291183e-05
   3.0000000000000000e+01   3.7359947852896591e-02   9.5684845182139960e-05   9.5684845181665825e-05   9.5272226682597408e-05
   3.5000000000000000e+01   3.5763019585622863e-02   9.4472755752822532e-05   9.4472755752645021e-05   9.3608377167370363e-05
   4.0000000000000000e+01   3.3883674491044687e-02   2.0369595518217676e-04   2.0369595518087609e-04   9.7402930685217004e-05


==> cB.txt <==
   1.0000000000000000e-02   1.7060890126737774e-01   1.7061225011474890e-01   1.7061225011474559e-01   1.7061242097263915e-01   1.8085032533985848e-01   1.6976069457894297e-01
   2.0000000000000000e-02   3.5732225318148791e-01   3.5739640726389021e-01   3.5739640726387351e-01   3.5740897037471753e-01   3.6294171582690443e-01   3.3989612471043762e-01
   2.9999999999999999e-02   5.8351877418765830e-01   5.8475910322345825e-01   5.8475910322345970e-01   5.8450176630666073e-01   5.4737861283997979e-01   5.1052486134960129e-01
   4.0000000000000001e-02   9.1839594605398955e-01   8.7277735964608472e-01   8.7277735964608028e-01   8.7262217526597541e-01   7.3545112837147431e-01   6.8220766880686556e-01
   5.0000000000000003e-02   1.2741762006885886e+00   1.2083945113711889e+00   1.2083945113711529e+00   1.2350245909564124e+00   9.3063675712679550e-01   8.5654838393803923e-01
   6.0000000000000005e-02   1.5699554895503505e+00   1.5303973240058928e+00   1.5303973240048732e+00   1.5552277903280824e+00   1.1310645615715449e+00   1.0309561116382666e+00
   7.0000000000000007e-02   1.8321663615242525e+00   1.8120131058080020e+00   1.8120131058073681e+00   1.8201804733105231e+00   1.3330429656264320e+00   1.2087837871921918e+00
   8.0000000000000002e-02   2.0785489996889681e+00   2.0634144798612057e+00   2.0634144798635079e+00   2.0690530360318116e+00   1.5412202467938370e+00   1.3887430824003808e+00
   9.0000000000000011e-02   2.3199150206524641e+00   2.2982811128882279e+00   2.2982811128858787e+00   2.3016560136158644e+00   1.7502328889954608e+00   1.5705562329433767e+00
   1.0000000000000001e-01   2.5581117112832015e+00   2.5353116499122086e+00   2.5353116499112374e+00   2.5361787159881701e+00   1.9657031517599282e+00   1.7533766700932203e+00


==> cT.txt <==
   1.0000000000000000e+00   3.2000000000000001e-01   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   0.0000000000000000e+00   2.0000000000000000e-02   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00

